Resource-adaptive distributed fault tolerance with very noisy Bell pairs

Distributed architectures have been proposed as a pathway to large-scale quantum computers. Combined with the need for fault-tolerance, such architectures require distributed quantum error correction (DQEC) and distributed logical gates. An important challenge is how to realize DQEC primitives in the setting where interaction between modules is restricted to shared Bell pairs that are significantly noisier than on-chip operations. We extend the framework known as fault tolerance by construction to this setting, deriving different strategies for handling the additional noise. Through fault-improvement we recover conventional entanglement distillation, and also find more dynamical protocols that enable space-time trade-offs. We show that integrated decoding halves the required distillation code distance compared to entanglement distillation implemented using separate decoding, thus requiring significantly fewer Bell pairs. As a main focus of the work, we synthesize efficient circuits for an important primitive in distributed fault tolerance: distributed stabilizer measurements. These circuits can be adapted to resource constraints, e.g. on the Bell pair generation rate or the space available for on-chip auxiliary qubits. Noting that full local fault-tolerance is not always needed to preserve the correct scaling of logical error rates, we further optimize the circuits depending on the surrounding context. We consider in particular the surface code and the color code, both as distributed memories and in the case of lattice surgery across separate modules. Here, robustness to certain hook and readout errors reduces the number of required Bell pairs even further, compared to the context-free setting. We numerically benchmark the resulting implementations under circuit level noise with additional interconnect noise.

==> figures/01_intro/summary_dist.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.025, 0) {$\FaultEq$};
		\node [style=X dot] (1) at (2.475, 2) {};
		\node [style=X dot] (2) at (3.475, 2) {};
		\node [style=X dot] (3) at (4.475, 2) {};
		\node [style=X dot] (4) at (5.475, 2) {};
		\node [style=X dot] (5) at (4.475, -2) {};
		\node [style=X dot] (6) at (3.475, -2) {};
		\node [style=X dot] (7) at (2.475, -2) {};
		\node [style=X dot] (8) at (5.475, -2) {};
		\node [style=none] (9) at (6.975, 3) {};
		\node [style=none] (10) at (1.975, 3) {};
		\node [style=none] (11) at (6.975, 4) {};
		\node [style=none] (12) at (1.975, 4) {};
		\node [style=none] (13) at (1.975, -3) {};
		\node [style=none] (14) at (6.975, -3) {};
		\node [style=none] (15) at (1.975, -4) {};
		\node [style=none] (16) at (6.975, -4) {};
		\node [style=Z dot] (17) at (5.475, 3) {};
		\node [style=Z dot] (18) at (3.475, 4) {};
		\node [style=Z dot] (19) at (3.475, -3) {};
		\node [style=Z dot] (20) at (5.475, -4) {};
		\node [style=none] (21) at (1.475, 0) {};
		\node [style=none] (22) at (7.475, 0) {};
		\node [style=X phase dot] (23) at (6.475, 2) {\tiny$k_1$};
		\node [style=X phase dot] (24) at (6.475, -2) {\tiny$k_2$};
		\node [style=none] (25) at (6, 0.75) {\tiny $(1,2,2)$};
		\node [style=none] (26) at (-4.5, 2.125) {};
		\node [style=none] (27) at (-4.5, -2.125) {};
		\node [style=none] (28) at (-3.25, 2.125) {};
		\node [style=none] (29) at (-4.5, 1.5) {};
		\node [style=none] (30) at (-3.25, -2.125) {};
		\node [style=none] (31) at (-3.575, 2.125) {};
		\node [style=none] (32) at (-4.175, 2.125) {};
		\node [style=none] (33) at (-3.875, 2.125) {};
		\node [style=none] (34) at (-3.525, 2.725) {};
		\node [style=none] (35) at (-3.875, 1.5) {$Z$};
		\node [style=none] (36) at (-3.875, 0.5) {$Z$};
		\node [style=none] (37) at (-3.875, -0.5) {$Z$};
		\node [style=none] (38) at (-3.875, -1.5) {$Z$};
		\node [style=none] (39) at (-2.25, 1.5) {};
		\node [style=none] (40) at (-2.25, 1.5) {};
		\node [style=none] (41) at (-2.25, 1.5) {};
		\node [style=none] (42) at (-2.25, 1.5) {};
		\node [style=none] (43) at (-5.5, 1.5) {};
		\node [style=none] (44) at (-3.25, 1.5) {};
		\node [style=none] (45) at (-2.25, 0.5) {};
		\node [style=none] (46) at (-3.25, 0.5) {};
		\node [style=none] (47) at (-4.5, 0.5) {};
		\node [style=none] (48) at (-5.5, 0.5) {};
		\node [style=none] (49) at (-5.5, -0.5) {};
		\node [style=none] (50) at (-4.5, -0.5) {};
		\node [style=none] (51) at (-3.25, -0.5) {};
		\node [style=none] (52) at (-2.25, -0.5) {};
		\node [style=none] (53) at (-2.25, -1.5) {};
		\node [style=none] (54) at (-3.25, -1.5) {};
		\node [style=none] (55) at (-4.5, -1.5) {};
		\node [style=none] (56) at (-5.5, -1.5) {};
		\node [style=none] (57) at (-3.25, 1) {};
		\node [style=none] (58) at (-4.5, 1) {};
		\node [style=none] (59) at (-4.5, 0) {};
		\node [style=none] (60) at (-3.25, 0) {};
		\node [style=none] (61) at (-6.025, 0) {};
		\node [style=none] (62) at (-1.525, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (2);
		\draw (2) to (3);
		\draw (3) to (4);
		\draw (8) to (5);
		\draw (5) to (6);
		\draw (6) to (7);
		\draw (9.center) to (17);
		\draw (17) to (10.center);
		\draw (17) to (4);
		\draw (18) to (2);
		\draw (18) to (12.center);
		\draw (18) to (11.center);
		\draw (19) to (6);
		\draw (19) to (13.center);
		\draw (19) to (14.center);
		\draw (20) to (8);
		\draw (20) to (15.center);
		\draw (20) to (16.center);
		\draw [style=ebit] (3) to (5);
		\draw [style=dotted] (21.center) to (22.center);
		\draw (4) to (23);
		\draw (8) to (24);
		\draw [bend right=90, looseness=1.75] (31.center) to (32.center);
		\draw [style=arrow] (33.center) to (34.center);
		\draw (43.center) to (29.center);
		\draw (44.center) to (42.center);
		\draw (53.center) to (54.center);
		\draw (55.center) to (56.center);
		\draw (48.center) to (47.center);
		\draw (49.center) to (50.center);
		\draw (46.center) to (45.center);
		\draw (51.center) to (52.center);
		\draw [style=fault-free] (28.center) to (30.center);
		\draw [style=fault-free] (30.center) to (27.center);
		\draw [style=fault-free] (27.center) to (26.center);
		\draw [style=fault-free] (26.center) to (28.center);
		\draw [style=dotted] (61.center) to (62.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/01_intro/summary_w6.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.75, 3.125) {};
		\node [style=none] (1) at (-0.75, -3.125) {};
		\node [style=none] (2) at (0.5, 3.125) {};
		\node [style=none] (3) at (-0.75, 2.5) {};
		\node [style=none] (4) at (0.5, -3.125) {};
		\node [style=none] (5) at (0.175, 3.125) {};
		\node [style=none] (6) at (-0.425, 3.125) {};
		\node [style=none] (7) at (-0.125, 3.125) {};
		\node [style=none] (8) at (0.225, 3.725) {};
		\node [style=none] (9) at (-0.125, 2.5) {$Y$};
		\node [style=none] (10) at (-0.125, 1.5) {$X$};
		\node [style=none] (11) at (-0.125, -1.5) {$X$};
		\node [style=none] (12) at (-0.125, -2.5) {$Z$};
		\node [style=none] (13) at (1.5, 2.5) {};
		\node [style=none] (14) at (1.5, 2.5) {};
		\node [style=none] (15) at (1.5, 2.5) {};
		\node [style=none] (16) at (1.5, 2.5) {};
		\node [style=none] (17) at (-1.75, 2.5) {};
		\node [style=none] (18) at (0.5, 2.5) {};
		\node [style=none] (19) at (1.5, 1.5) {};
		\node [style=none] (20) at (0.5, 1.5) {};
		\node [style=none] (21) at (-0.75, 1.5) {};
		\node [style=none] (22) at (-1.75, 1.5) {};
		\node [style=none] (23) at (-1.75, -1.5) {};
		\node [style=none] (24) at (-0.75, -1.5) {};
		\node [style=none] (25) at (0.5, -1.5) {};
		\node [style=none] (26) at (1.5, -1.5) {};
		\node [style=none] (27) at (1.5, -2.5) {};
		\node [style=none] (28) at (0.5, -2.5) {};
		\node [style=none] (29) at (-0.75, -2.5) {};
		\node [style=none] (30) at (-1.75, -2.5) {};
		\node [style=none] (31) at (0.5, 2) {};
		\node [style=none] (32) at (-0.75, 2) {};
		\node [style=none] (33) at (-0.75, 1) {};
		\node [style=none] (34) at (0.5, 1) {};
		\node [style=none] (35) at (-0.125, 0.5) {$X$};
		\node [style=none] (36) at (-0.125, -0.5) {$Y$};
		\node [style=none] (37) at (-0.75, 0.5) {};
		\node [style=none] (38) at (-1.75, 0.5) {};
		\node [style=none] (39) at (-0.75, -0.5) {};
		\node [style=none] (40) at (-1.75, -0.5) {};
		\node [style=none] (41) at (1.5, 0.5) {};
		\node [style=none] (42) at (0.5, 0.5) {};
		\node [style=none] (43) at (1.5, -0.5) {};
		\node [style=none] (44) at (0.5, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=90, looseness=1.75] (5.center) to (6.center);
		\draw [style=arrow] (7.center) to (8.center);
		\draw (17.center) to (3.center);
		\draw (18.center) to (16.center);
		\draw (27.center) to (28.center);
		\draw (29.center) to (30.center);
		\draw (22.center) to (21.center);
		\draw (23.center) to (24.center);
		\draw (20.center) to (19.center);
		\draw (25.center) to (26.center);
		\draw [style=fault-free] (2.center) to (4.center);
		\draw [style=fault-free] (4.center) to (1.center);
		\draw [style=fault-free] (1.center) to (0.center);
		\draw [style=fault-free] (0.center) to (2.center);
		\draw (38.center) to (37.center);
		\draw (40.center) to (39.center);
		\draw (42.center) to (41.center);
		\draw (44.center) to (43.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/02_prelims/not-zx.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (1, 0) {};
		\node [style=none] (2) at (-1, 0) {};
		\node [style=not] (3) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/02_prelims/not.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 0) {};
		\node [style=none] (1) at (1, 0) {};
		\node [style=X phase dot] (2) at (0, 0) {$\pi$};
		\node [style=none] (3) at (1.5, 0) {};
		\node [style=none] (4) at (-1.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/02_prelims/s-zx.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 0) {};
		\node [style=none] (1) at (1, 0) {};
		\node [style=box] (2) at (0, 0) {S};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/02_prelims/s.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 0) {};
		\node [style=none] (1) at (1, 0) {};
		\node [style=Z phase dot] (2) at (0, 0) {$\frac{\pi}{2}$};
		\node [style=none] (3) at (-1.5, 0) {};
		\node [style=none] (4) at (1.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/02_prelims/x-meas-k.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (10) at (-0.5, 0) {};
		\node [style=Z phase dot] (11) at (0.5, 0) {$k$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (10.center) to (11);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/02_prelims/x-meas-zx.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (10) at (-0.5, 0) {};
		\node [style=Z phase dot] (11) at (0.5, 0) {$k \pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (10.center) to (11);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/02_prelims/x-state-one.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (1, 0) {};
		\node [style=X phase dot] (1) at (-0.25, 0) {$\pi$};
		\node [style=none] (2) at (-1.5, 0) {};
		\node [style=none] (3) at (1.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/02_prelims/x-state-zero.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (1, 0) {};
		\node [style=X dot] (1) at (-0.25, 0) {};
		\node [style=none] (2) at (-1.5, 0) {};
		\node [style=none] (3) at (1.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/02_prelims/y-zx.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 0) {};
		\node [style=none] (1) at (1, 0) {};
		\node [style=box] (2) at (0, 0) {Y};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/02_prelims/y.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.5, 0) {};
		\node [style=none] (1) at (1.5, 0) {};
		\node [style=Z phase dot] (2) at (-0.5, 0) {$\pi$};
		\node [style=X phase dot] (3) at (0.5, 0) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/02_prelims/z-meas-k.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (10) at (-0.5, 0) {};
		\node [style=X phase dot] (11) at (0.5, 0) {$k$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (10.center) to (11);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/02_prelims/z-meas-zx.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (10) at (-0.5, 0) {};
		\node [style=X phase dot] (11) at (0.5, 0) {$k \pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (10.center) to (11);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/02_prelims/z-state-one.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (1, 0) {};
		\node [style=Z phase dot] (1) at (-0.25, 0) {$\pi$};
		\node [style=none] (2) at (-1.5, 0) {};
		\node [style=none] (3) at (1.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/02_prelims/z-state-zero.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (1, 0) {};
		\node [style=Z dot] (1) at (-0.25, 0) {};
		\node [style=none] (2) at (-1.5, 0) {};
		\node [style=none] (3) at (1.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/045_context_aware/def-fault-tolerance.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (27) at (-3.75, 1.25) {};
		\node [style=none] (28) at (-2.25, 1.25) {};
		\node [style=none] (29) at (-3.75, -1.25) {};
		\node [style=none] (30) at (-2.25, -1.25) {};
		\node [style=none] (31) at (-3, 0) {$C_{FT}$};
		\node [style=none] (36) at (-3.75, 0.625) {};
		\node [style=none] (37) at (-3.75, -0.625) {};
		\node [style=none] (38) at (-4.75, 0.625) {};
		\node [style=none] (39) at (-4.75, -0.625) {};
		\node [style=none] (40) at (-2.25, 0.625) {};
		\node [style=none] (41) at (-2.25, -0.625) {};
		\node [style=none] (42) at (-1.25, 0.625) {};
		\node [style=none] (43) at (-1.25, -0.625) {};
		\node [style=none, rotate=90] (44) at (-4.25, 0) {...};
		\node [style=none, rotate=90] (45) at (-1.75, 0) {...};
		\node [style=none] (46) at (2.25, 0.75) {};
		\node [style=none] (47) at (3.25, 0.75) {};
		\node [style=none] (48) at (2.25, -0.75) {};
		\node [style=none] (49) at (3.25, -0.75) {};
		\node [style=none] (50) at (2.75, 0) {$C$};
		\node [style=none] (51) at (2.25, 0.375) {};
		\node [style=none] (52) at (2.25, -0.375) {};
		\node [style=none] (53) at (1.25, 0.375) {};
		\node [style=none] (54) at (1.25, -0.375) {};
		\node [style=none] (55) at (3.25, 0.375) {};
		\node [style=none] (56) at (3.25, -0.375) {};
		\node [style=none] (57) at (4.25, 0.375) {};
		\node [style=none] (58) at (4.25, -0.375) {};
		\node [style=none, rotate=90] (59) at (1.75, 0) {...};
		\node [style=none, rotate=90] (60) at (3.75, 0) {...};
		\node [style=none] (61) at (0, 0) {$\FaultEq$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (29.center)
			 to (27.center)
			 to (28.center)
			 to (30.center)
			 to cycle;
		\draw (38.center) to (36.center);
		\draw (39.center) to (37.center);
		\draw (40.center) to (42.center);
		\draw (41.center) to (43.center);
		\draw [style=fault-free] (48.center)
			 to (46.center)
			 to (47.center)
			 to (49.center)
			 to cycle;
		\draw (53.center) to (51.center);
		\draw (54.center) to (52.center);
		\draw (55.center) to (57.center);
		\draw (56.center) to (58.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/05_dist_sc/ls_seam_baseline_X.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (64) at (-8, 1.5) {};
		\node [style=none] (65) at (-8, 0.5) {};
		\node [style=none] (66) at (-8, -0.5) {};
		\node [style=none] (67) at (-8, -1.5) {};
		\node [style=none] (68) at (-1, 1.5) {};
		\node [style=none] (69) at (-1, 0.5) {};
		\node [style=none] (70) at (-1, -0.5) {};
		\node [style=none] (71) at (-1, -1.5) {};
		\node [style=none] (72) at (1, 1.5) {};
		\node [style=none] (73) at (1, 0.5) {};
		\node [style=none] (74) at (1, -0.5) {};
		\node [style=none] (75) at (1, -1.5) {};
		\node [style=none] (76) at (8, 1.5) {};
		\node [style=none] (77) at (8, 0.5) {};
		\node [style=none] (78) at (8, -0.5) {};
		\node [style=none] (79) at (8, -1.5) {};
		\node [style=none] (82) at (0, 0) {$\dots$};
		\node [style=X dot] (95) at (2, 1.5) {};
		\node [style=X dot] (96) at (2, 0.5) {};
		\node [style=X dot] (97) at (2, -0.5) {};
		\node [style=X dot] (98) at (2, -1.5) {};
		\node [style=Z dot] (110) at (3, 0) {};
		\node [style=X dot] (114) at (4, 1.5) {};
		\node [style=X dot] (115) at (4, 0.5) {};
		\node [style=X dot] (116) at (4, -0.5) {};
		\node [style=X dot] (117) at (4, -1.5) {};
		\node [style=Z dot] (118) at (5, 0) {};
		\node [style=X dot] (119) at (-5, 1.5) {};
		\node [style=X dot] (120) at (-5, 0.5) {};
		\node [style=X dot] (121) at (-5, -0.5) {};
		\node [style=X dot] (122) at (-5, -1.5) {};
		\node [style=Z dot] (123) at (-4, 0) {};
		\node [style=X dot] (124) at (-3, 1.5) {};
		\node [style=X dot] (125) at (-3, 0.5) {};
		\node [style=X dot] (126) at (-3, -0.5) {};
		\node [style=X dot] (127) at (-3, -1.5) {};
		\node [style=Z dot] (128) at (-2, 0) {};
		\node [style=none] (129) at (5.5, 2.5) {};
		\node [style=none] (130) at (5.5, -2.5) {};
		\node [style=none] (131) at (-5.5, 2.5) {};
		\node [style=none] (132) at (-5.5, -2.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (95) to (110);
		\draw (110) to (96);
		\draw (97) to (110);
		\draw (110) to (98);
		\draw (114) to (118);
		\draw (118) to (115);
		\draw (116) to (118);
		\draw (118) to (117);
		\draw (117) to (98);
		\draw (98) to (75.center);
		\draw (97) to (74.center);
		\draw (97) to (116);
		\draw (115) to (96);
		\draw (96) to (73.center);
		\draw (72.center) to (95);
		\draw (95) to (114);
		\draw (119) to (123);
		\draw (123) to (120);
		\draw (121) to (123);
		\draw (123) to (122);
		\draw (124) to (128);
		\draw (128) to (125);
		\draw (126) to (128);
		\draw (128) to (127);
		\draw (127) to (122);
		\draw (121) to (126);
		\draw (125) to (120);
		\draw (119) to (124);
		\draw (127) to (71.center);
		\draw (126) to (70.center);
		\draw (125) to (69.center);
		\draw (124) to (68.center);
		\draw (114) to (76.center);
		\draw (77.center) to (115);
		\draw (78.center) to (116);
		\draw (117) to (79.center);
		\draw (122) to (67.center);
		\draw (121) to (66.center);
		\draw (65.center) to (120);
		\draw (119) to (64.center);
		\draw [style=X Web] (122) to (123);
		\draw [style=X Web] (123) to (121);
		\draw [style=X Web] (121) to (126);
		\draw [style=X Web] (126) to (128);
		\draw [style=X Web] (128) to (127);
		\draw [style=X Web] (127) to (122);
		\draw [style=X Web] (123) to (120);
		\draw [style=X Web] (120) to (125);
		\draw [style=X Web] (125) to (128);
		\draw [style=X Web] (128) to (124);
		\draw [style=X Web] (119) to (124);
		\draw [style=X Web] (119) to (123);
		\draw [style=X Web] (95) to (110);
		\draw [style=X Web] (110) to (96);
		\draw [style=X Web] (96) to (115);
		\draw [style=X Web] (115) to (118);
		\draw [style=X Web] (118) to (114);
		\draw [style=X Web] (114) to (95);
		\draw [style=X Web] (97) to (110);
		\draw [style=X Web] (110) to (98);
		\draw [style=X Web] (98) to (117);
		\draw [style=X Web] (117) to (118);
		\draw [style=X Web] (118) to (116);
		\draw [style=X Web] (116) to (97);
		\draw [style=component] (129.center) to (130.center);
		\draw [style=component] (130.center) to (132.center);
		\draw [style=component] (132.center) to (131.center);
		\draw [style=component] (131.center) to (129.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/05_dist_sc/ls_seam_baseline_Z.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z dot] (4) at (-5, 1.5) {};
		\node [style=Z dot] (5) at (-5, 0.5) {};
		\node [style=Z dot] (6) at (-5, -0.5) {};
		\node [style=Z dot] (7) at (-5, -1.5) {};
		\node [style=X dot] (9) at (-4, 0) {};
		\node [style=Z dot] (14) at (-3, 1.5) {};
		\node [style=Z dot] (15) at (-3, 0.5) {};
		\node [style=Z dot] (16) at (-3, -0.5) {};
		\node [style=Z dot] (17) at (-3, -1.5) {};
		\node [style=X dot] (19) at (-2, 0) {};
		\node [style=Z dot] (24) at (2, 1.5) {};
		\node [style=Z dot] (25) at (2, 0.5) {};
		\node [style=Z dot] (26) at (2, -0.5) {};
		\node [style=Z dot] (27) at (2, -1.5) {};
		\node [style=X dot] (29) at (3, 0) {};
		\node [style=Z dot] (34) at (4, 1.5) {};
		\node [style=Z dot] (35) at (4, 0.5) {};
		\node [style=Z dot] (36) at (4, -0.5) {};
		\node [style=Z dot] (37) at (4, -1.5) {};
		\node [style=X dot] (39) at (5, 0) {};
		\node [style=Z dot] (44) at (-7, 1.5) {};
		\node [style=Z dot] (45) at (-7, 0.5) {};
		\node [style=Z dot] (46) at (-7, -0.5) {};
		\node [style=Z dot] (47) at (-7, -1.5) {};
		\node [style=X dot] (49) at (-6, -1) {};
		\node [style=Z dot] (54) at (6, 1.5) {};
		\node [style=Z dot] (55) at (6, 0.5) {};
		\node [style=Z dot] (56) at (6, -0.5) {};
		\node [style=Z dot] (57) at (6, -1.5) {};
		\node [style=X dot] (59) at (7, -1) {};
		\node [style=X dot] (61) at (-6, 1) {};
		\node [style=X dot] (62) at (7, 1) {};
		\node [style=none] (64) at (-8, 1.5) {};
		\node [style=none] (65) at (-8, 0.5) {};
		\node [style=none] (66) at (-8, -0.5) {};
		\node [style=none] (67) at (-8, -1.5) {};
		\node [style=none] (68) at (-1, 1.5) {};
		\node [style=none] (69) at (-1, 0.5) {};
		\node [style=none] (70) at (-1, -0.5) {};
		\node [style=none] (71) at (-1, -1.5) {};
		\node [style=none] (72) at (1, 1.5) {};
		\node [style=none] (73) at (1, 0.5) {};
		\node [style=none] (74) at (1, -0.5) {};
		\node [style=none] (75) at (1, -1.5) {};
		\node [style=none] (76) at (8, 1.5) {};
		\node [style=none] (77) at (8, 0.5) {};
		\node [style=none] (78) at (8, -0.5) {};
		\node [style=none] (79) at (8, -1.5) {};
		\node [style=none] (82) at (0, 0) {$\dots$};
		\node [style=none] (83) at (5.5, 2.5) {};
		\node [style=none] (84) at (5.5, -2.5) {};
		\node [style=none] (85) at (-5.5, 2.5) {};
		\node [style=none] (86) at (-5.5, -2.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (9) to (5);
		\draw (9) to (6);
		\draw (9) to (7);
		\draw (9) to (4);
		\draw (19) to (15);
		\draw (19) to (16);
		\draw (19) to (17);
		\draw (19) to (14);
		\draw (29) to (25);
		\draw (29) to (26);
		\draw (29) to (27);
		\draw (29) to (24);
		\draw (39) to (35);
		\draw (39) to (36);
		\draw (39) to (37);
		\draw (39) to (34);
		\draw (49) to (46);
		\draw (49) to (47);
		\draw (59) to (56);
		\draw (59) to (57);
		\draw (45) to (61);
		\draw (61) to (44);
		\draw (54) to (62);
		\draw (55) to (62);
		\draw [style=Z Web] (49) to (47);
		\draw [style=Z Web] (47) to (7);
		\draw [style=Z Web] (7) to (9);
		\draw [style=Z Web] (49) to (46);
		\draw [style=Z Web] (46) to (6);
		\draw [style=Z Web] (6) to (9);
		\draw [style=Z Web] (61) to (45);
		\draw [style=Z Web] (45) to (5);
		\draw [style=Z Web] (5) to (9);
		\draw [style=Z Web] (61) to (44);
		\draw [style=Z Web] (44) to (4);
		\draw [style=Z Web] (4) to (9);
		\draw (44) to (64.center);
		\draw (45) to (65.center);
		\draw (46) to (66.center);
		\draw (47) to (67.center);
		\draw (7) to (17);
		\draw (6) to (16);
		\draw (5) to (15);
		\draw (4) to (14);
		\draw (14) to (68.center);
		\draw (15) to (69.center);
		\draw (17) to (71.center);
		\draw (75.center) to (27);
		\draw (74.center) to (26);
		\draw (73.center) to (25);
		\draw (72.center) to (24);
		\draw (24) to (34);
		\draw (25) to (35);
		\draw (26) to (36);
		\draw (27) to (37);
		\draw (7) to (47);
		\draw (46) to (6);
		\draw (5) to (45);
		\draw (44) to (4);
		\draw (34) to (54);
		\draw (35) to (55);
		\draw (36) to (56);
		\draw (37) to (57);
		\draw (54) to (76.center);
		\draw (55) to (77.center);
		\draw (56) to (78.center);
		\draw (57) to (79.center);
		\draw [style=Z Web] (62) to (54);
		\draw [style=Z Web] (54) to (34);
		\draw [style=Z Web] (34) to (39);
		\draw [style=Z Web] (39) to (35);
		\draw [style=Z Web] (35) to (55);
		\draw [style=Z Web] (55) to (62);
		\draw [style=Z Web] (59) to (56);
		\draw [style=Z Web] (36) to (56);
		\draw [style=Z Web] (36) to (39);
		\draw [style=Z Web] (39) to (37);
		\draw [style=Z Web] (37) to (57);
		\draw [style=Z Web] (57) to (59);
		\draw (16) to (70.center);
		\draw [style=Z Web] (4) to (44);
		\draw [style=Z Web] (45) to (5);
		\draw [style=Z Web] (6) to (46);
		\draw [style=Z Web] (47) to (7);
		\draw [style=component] (83.center) to (84.center);
		\draw [style=component] (84.center) to (86.center);
		\draw [style=component] (86.center) to (85.center);
		\draw [style=component] (85.center) to (83.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/06_dist_cc/cc_SD_dist.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z dot] (1) at (-2.5, 1) {};
		\node [style=none] (2) at (-4, -2.5) {};
		\node [style=none] (3) at (1.25, -3) {};
		\node [style=none] (4) at (1.25, 1.5) {};
		\node [style=none] (6) at (-4, 0.5) {};
		\node [style=none] (7) at (-4, -3.5) {};
		\node [style=X phase dot] (8) at (-2.5, -1) {$k$};
		\node [style=none] (9) at (-4, -3) {};
		\node [style=Z dot] (10) at (-2.5, -3) {};
		\node [style=Z dot] (12) at (-3.5, -2.5) {};
		\node [style=none] (13) at (1.25, 0.5) {};
		\node [style=none] (18) at (1.25, 1) {};
		\node [style=none] (19) at (-4, 1) {};
		\node [style=none] (20) at (-4, 1.5) {};
		\node [style=Z dot] (21) at (-3.5, 0.5) {};
		\node [style=Z dot] (22) at (-1.5, -3.5) {};
		\node [style=Z dot] (23) at (-1.5, 1.5) {};
		\node [style=none] (24) at (1.25, -3.5) {};
		\node [style=none] (25) at (1.25, -2.5) {};
		\node [style=X dot] (26) at (0.75, 1.5) {};
		\node [style=X dot] (27) at (0, 1) {};
		\node [style=X dot] (28) at (-0.75, 0.5) {};
		\node [style=X dot] (29) at (-0.75, -2.5) {};
		\node [style=X dot] (30) at (0, -3) {};
		\node [style=X dot] (31) at (0.75, -3.5) {};
		\node [style=Z phase dot] (32) at (0, -1) {$m$};
		\node [style=X dot] (33) at (14.25, -3) {};
		\node [style=none] (34) at (9.5, 1.5) {};
		\node [style=Z dot] (35) at (10.25, 0.5) {};
		\node [style=Z dot] (36) at (13.5, -0.25) {};
		\node [style=Z dot] (37) at (11.25, 1) {};
		\node [style=none] (38) at (9.5, 1) {};
		\node [style=Z dot] (39) at (12.25, 1.5) {};
		\node [style=Z dot] (40) at (11.25, -3) {};
		\node [style=none] (41) at (15.75, -3) {};
		\node [style=none] (42) at (9.5, -3.5) {};
		\node [style=X dot] (43) at (13.5, 0.5) {};
		\node [style=Z dot] (44) at (12.25, -3.5) {};
		\node [style=none] (45) at (9.5, -2.5) {};
		\node [style=none] (46) at (15.75, 0.5) {};
		\node [style=X dot] (47) at (15, -3.5) {};
		\node [style=X dot] (48) at (14.25, 1) {};
		\node [style=X dot] (49) at (13.5, -2.5) {};
		\node [style=none] (50) at (15.75, -2.5) {};
		\node [style=none] (51) at (15.75, 1.5) {};
		\node [style=none] (52) at (9.5, -3) {};
		\node [style=none] (53) at (15.75, 1) {};
		\node [style=none] (54) at (9.5, 0.5) {};
		\node [style=X dot] (55) at (15, 1.5) {};
		\node [style=Z dot] (56) at (10.25, -2.5) {};
		\node [style=X phase dot] (57) at (12.25, -1.75) {$k$};
		\node [style=none] (58) at (15.75, -3.5) {};
		\node [style=Z dot] (59) at (14.25, -0.25) {};
		\node [style=Z dot] (60) at (15, -0.25) {};
		\node [style=Z phase dot] (61) at (15, -1.75) {$m$};
		\node [style=Z dot] (62) at (14.25, -1.75) {};
		\node [style=Z dot] (63) at (13.5, -1.75) {};
		\node [style=X dot] (64) at (10.25, -0.25) {};
		\node [style=X dot] (65) at (11.25, -0.25) {};
		\node [style=X dot] (66) at (12.25, -0.25) {};
		\node [style=X dot] (67) at (10.25, -1.75) {};
		\node [style=X dot] (68) at (11.25, -1.75) {};
		\node [style=Z dot] (128) at (4.25, -3) {};
		\node [style=none] (129) at (8, -3) {};
		\node [style=none] (130) at (2.75, -3.5) {};
		\node [style=X dot] (131) at (6, 0.5) {};
		\node [style=Z dot] (132) at (5.25, -3.5) {};
		\node [style=none] (133) at (2.75, -2.5) {};
		\node [style=none] (134) at (8, 0.5) {};
		\node [style=X dot] (135) at (7.5, -3.5) {};
		\node [style=X dot] (136) at (6.75, 1) {};
		\node [style=X dot] (137) at (6, -2.5) {};
		\node [style=none] (138) at (8, -2.5) {};
		\node [style=none] (139) at (8, 1.5) {};
		\node [style=none] (140) at (2.75, -3) {};
		\node [style=none] (141) at (8, 1) {};
		\node [style=none] (142) at (2.75, 0.5) {};
		\node [style=X dot] (143) at (7.5, 1.5) {};
		\node [style=Z dot] (144) at (3.25, -2.5) {};
		\node [style=X phase dot] (145) at (4.25, -1) {$k$};
		\node [style=none] (146) at (8, -3.5) {};
		\node [style=X dot] (121) at (6.75, -3) {};
		\node [style=none] (122) at (2.75, 1.5) {};
		\node [style=Z dot] (123) at (3.25, 0.5) {};
		\node [style=Z phase dot] (124) at (6.75, -1) {$m$};
		\node [style=Z dot] (125) at (4.25, 1) {};
		\node [style=none] (126) at (2.75, 1) {};
		\node [style=Z dot] (127) at (5.25, 1.5) {};
		\node [style=none] (183) at (24.5, -3.5) {};
		\node [style=X dot] (184) at (19.5, -1.75) {};
		\node [style=X dot] (185) at (23, 1.5) {};
		\node [style=none] (186) at (17.25, -3) {};
		\node [style=X dot] (187) at (23, -3.5) {};
		\node [style=Z dot] (188) at (18.75, 0.5) {};
		\node [style=Z dot] (189) at (20.25, 1.5) {};
		\node [style=none] (190) at (17.25, -2.5) {};
		\node [style=Z dot] (191) at (18.75, -2.5) {};
		\node [style=Z dot] (192) at (19.5, 1) {};
		\node [style=X dot] (193) at (22.25, -3) {};
		\node [style=Z dot] (194) at (22.25, -0.25) {};
		\node [style=none] (195) at (17.25, -3.5) {};
		\node [style=Z dot] (196) at (23, -1.75) {};
		\node [style=none] (197) at (17.25, 0.5) {};
		\node [style=X dot] (198) at (21.5, 0.5) {};
		\node [style=Z dot] (199) at (20.25, -3.5) {};
		\node [style=Z dot] (200) at (22.25, -1.75) {};
		\node [style=none] (201) at (24.5, 0.5) {};
		\node [style=none] (202) at (17.25, 1) {};
		\node [style=none] (203) at (24.5, 1.5) {};
		\node [style=X dot] (204) at (18.75, -0.25) {};
		\node [style=none] (205) at (24.5, -3) {};
		\node [style=Z dot] (206) at (19.5, -3) {};
		\node [style=X dot] (207) at (20.25, -0.25) {};
		\node [style=X dot] (208) at (22.25, 1) {};
		\node [style=none] (209) at (24.5, -2.5) {};
		\node [style=X dot] (210) at (21.5, -2.5) {};
		\node [style=X dot] (211) at (19.5, -0.25) {};
		\node [style=X dot] (212) at (20.25, -1.75) {};
		\node [style=none] (213) at (24.5, 1) {};
		\node [style=Z dot] (214) at (21.5, -1.75) {};
		\node [style=X dot] (215) at (18.75, -1.75) {};
		\node [style=Z dot] (216) at (23, -0.25) {};
		\node [style=none] (217) at (17.25, 1.5) {};
		\node [style=Z dot] (218) at (21.5, -0.25) {};
		\node [style=Z dot] (219) at (18, -0.25) {};
		\node [style=Z dot] (222) at (17.25, -0.25) {};
		\node [style=Z dot] (224) at (23.75, -1.75) {};
		\node [style=Z phase dot] (225) at (24.75, -1.75) {$m_2$};
		\node [style=X phase dot] (227) at (18, -1) {$k$};
		\node [style=Z phase dot] (228) at (24.75, -0.25) {$m_1$};
		\node [style=Z dot] (229) at (18, -1.75) {};
		\node [style=Z dot] (230) at (17.25, -1.75) {};
		\node [style=Z dot] (231) at (23.75, -0.25) {};
		\node [style=none] (232) at (2, -1) {$=$};
		\node [style=none] (233) at (8.75, -1) {$=$};
		\node [style=none] (234) at (16.5, -1) {$\dist$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (19.center);
		\draw (1) to (27);
		\draw (1) to (8);
		\draw (2.center) to (12);
		\draw (3.center) to (30);
		\draw (4.center) to (26);
		\draw (6.center) to (21);
		\draw (7.center) to (22);
		\draw (8) to (22);
		\draw (8) to (10);
		\draw (8) to (12);
		\draw (8) to (21);
		\draw (8) to (23);
		\draw (9.center) to (10);
		\draw (10) to (30);
		\draw (12) to (29);
		\draw (13.center) to (28);
		\draw (18.center) to (27);
		\draw (20.center) to (23);
		\draw (21) to (28);
		\draw (22) to (31);
		\draw (23) to (26);
		\draw (24.center) to (31);
		\draw (25.center) to (29);
		\draw (26) to (32);
		\draw (27) to (32);
		\draw (28) to (32);
		\draw (29) to (32);
		\draw (30) to (32);
		\draw (31) to (32);
		\draw (33) to (41.center);
		\draw (33) to (40);
		\draw (33) to (62);
		\draw (34.center) to (39);
		\draw (35) to (54.center);
		\draw (35) to (43);
		\draw (35) to (64);
		\draw (36) to (59);
		\draw (36) to (43);
		\draw (36) to (66);
		\draw (37) to (38.center);
		\draw (37) to (48);
		\draw (37) to (65);
		\draw (39) to (55);
		\draw (39) to (66);
		\draw (40) to (52.center);
		\draw (40) to (68);
		\draw (42.center) to (44);
		\draw (43) to (46.center);
		\draw (44) to (47);
		\draw (44) to (57);
		\draw (45.center) to (56);
		\draw (47) to (58.center);
		\draw (47) to (61);
		\draw (48) to (53.center);
		\draw (48) to (59);
		\draw (49) to (56);
		\draw (49) to (50.center);
		\draw (49) to (63);
		\draw (51.center) to (55);
		\draw (55) to (60);
		\draw (56) to (67);
		\draw (57) to (68);
		\draw (57) to (63);
		\draw (59) to (60);
		\draw (61) to (62);
		\draw (62) to (63);
		\draw (64) to (65);
		\draw (65) to (66);
		\draw (67) to (68);
		\draw (128) to (145);
		\draw (128) to (140.center);
		\draw (130.center) to (132);
		\draw (131) to (134.center);
		\draw (132) to (145);
		\draw (132) to (135);
		\draw (133.center) to (144);
		\draw (135) to (146.center);
		\draw (136) to (141.center);
		\draw (137) to (144);
		\draw (137) to (138.center);
		\draw (139.center) to (143);
		\draw (144) to (145);
		\draw (121) to (129.center);
		\draw (121) to (128);
		\draw (121) to (124);
		\draw (122.center) to (127);
		\draw (123) to (142.center);
		\draw (123) to (145);
		\draw (123) to (131);
		\draw (124) to (143);
		\draw (124) to (136);
		\draw (124) to (131);
		\draw (124) to (137);
		\draw (124) to (135);
		\draw [bend left=20] (124) to (145);
		\draw [bend right=20] (124) to (145);
		\draw (125) to (126.center);
		\draw (125) to (136);
		\draw (125) to (145);
		\draw (127) to (145);
		\draw (127) to (143);
		\draw (183.center) to (187);
		\draw (184) to (206);
		\draw (184) to (212);
		\draw (184) to (215);
		\draw (185) to (189);
		\draw (185) to (203.center);
		\draw (185) to (216);
		\draw (186.center) to (206);
		\draw (187) to (199);
		\draw (187) to (196);
		\draw (188) to (197.center);
		\draw (188) to (198);
		\draw (188) to (204);
		\draw (189) to (217.center);
		\draw (189) to (207);
		\draw (190.center) to (191);
		\draw (191) to (210);
		\draw (191) to (215);
		\draw (192) to (202.center);
		\draw (192) to (208);
		\draw (192) to (211);
		\draw (193) to (205.center);
		\draw (193) to (206);
		\draw (193) to (200);
		\draw (194) to (218);
		\draw (194) to (208);
		\draw (194) to (216);
		\draw (195.center) to (199);
		\draw (196) to (200);
		\draw (196) to (224);
		\draw (198) to (218);
		\draw (198) to (201.center);
		\draw (199) to (212);
		\draw (200) to (214);
		\draw (204) to (211);
		\draw (204) to (219);
		\draw (207) to (211);
		\draw (207) to (218);
		\draw (208) to (213.center);
		\draw (209.center) to (210);
		\draw (210) to (214);
		\draw (212) to (214);
		\draw (219) to (222);
		\draw (224) to (225);
		\draw (230) to (229);
		\draw (229) to (215);
		\draw [style=ebit] (229) to (227);
		\draw [style=ebit] (227) to (219);
		\draw [style=ebit] (224) to (231);
		\draw (216) to (231);
		\draw (231) to (228);
		\draw (64) to (67);
		\draw (60) to (61);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/06_dist_cc/cc_SD_mono.tikz <==

\begin{tikzpicture}
    \begin{pgfonlayer}{nodelayer}
        \node [style=Z dot] (1) at (-3.25, 0.75) {};
        \node [style=none] (2) at (-4.75, -2.50) {};
        \node [style=none] (3) at (0.50, -3.00) {};
        \node [style=none] (4) at (0.50, 1.25) {};
        \node [style=none] (6) at (-4.75, 0.25) {};
        \node [style=none] (7) at (-4.75, -3.50) {};
        \node [style=X phase dot] (8) at (-3.25, -1.25) {$k$};
        \node [style=none] (9) at (-4.75, -3.00) {};
        \node [style=Z dot] (10) at (-3.25, -3.00) {};
        \node [style=Z dot] (12) at (-4.25, -2.50) {};
        \node [style=none] (13) at (0.50, 0.25) {};
        \node [style=none] (18) at (0.50, 0.75) {};
        \node [style=none] (19) at (-4.75, 0.75) {};
        \node [style=none] (20) at (-4.75, 1.25) {};
        \node [style=Z dot] (21) at (-4.25, 0.25) {};
        \node [style=Z dot] (22) at (-2.25, -3.50) {};
        \node [style=Z dot] (23) at (-2.25, 1.25) {};
        \node [style=none] (24) at (0.50, -3.50) {};
        \node [style=none] (25) at (0.50, -2.50) {};
        \node [style=X dot] (26) at (0.00, 1.25) {};
        \node [style=X dot] (27) at (-0.75, 0.75) {};
        \node [style=X dot] (28) at (-1.50, 0.25) {};
        \node [style=X dot] (29) at (-1.50, -2.50) {};
        \node [style=X dot] (30) at (-0.75, -3.00) {};
        \node [style=X dot] (31) at (0.00, -3.50) {};
        \node [style=Z phase dot] (32) at (-0.75, -1.25) {$m$};
        \node [style=X dot] (33) at (14.50, -3.00) {};
        \node [style=none] (34) at (9.75, 1.25) {};
        \node [style=Z dot] (35) at (10.50, 0.25) {};
        \node [style=Z dot] (36) at (13.75, -0.50) {};
        \node [style=Z dot] (37) at (11.50, 0.75) {};
        \node [style=none] (38) at (9.75, 0.75) {};
        \node [style=Z dot] (39) at (12.50, 1.25) {};
        \node [style=Z dot] (40) at (11.50, -3.00) {};
        \node [style=none] (41) at (16.00, -3.00) {};
        \node [style=none] (42) at (9.75, -3.50) {};
        \node [style=X dot] (43) at (13.75, 0.25) {};
        \node [style=Z dot] (44) at (12.50, -3.50) {};
        \node [style=none] (45) at (9.75, -2.50) {};
        \node [style=none] (46) at (16.00, 0.25) {};
        \node [style=X dot] (47) at (15.25, -3.50) {};
        \node [style=X dot] (48) at (14.50, 0.75) {};
        \node [style=X dot] (49) at (13.75, -2.50) {};
        \node [style=none] (50) at (16.00, -2.50) {};
        \node [style=none] (51) at (16.00, 1.25) {};
        \node [style=none] (52) at (9.75, -3.00) {};
        \node [style=none] (53) at (16.00, 0.75) {};
        \node [style=none] (54) at (9.75, 0.25) {};
        \node [style=X dot] (55) at (15.25, 1.25) {};
        \node [style=Z dot] (56) at (10.50, -2.50) {};
        \node [style=X phase dot] (57) at (12.50, -1.75) {$k$};
        \node [style=none] (58) at (16.00, -3.50) {};
        \node [style=Z dot] (59) at (14.50, -0.50) {};
        \node [style=Z dot] (60) at (15.25, -0.50) {};
        \node [style=Z phase dot] (61) at (15.25, -1.75) {$m$};
        \node [style=Z dot] (62) at (14.50, -1.75) {};
        \node [style=Z dot] (63) at (13.75, -1.75) {};
        \node [style=X dot] (64) at (10.50, -0.50) {};
        \node [style=X dot] (65) at (11.50, -0.50) {};
        \node [style=X dot] (66) at (12.50, -0.50) {};
        \node [style=X dot] (67) at (10.50, -1.75) {};
        \node [style=X dot] (68) at (11.50, -1.75) {};
        \node [style=none] (69) at (25.00, -3.50) {};
        \node [style=X dot] (70) at (20.00, -1.75) {};
        \node [style=X dot] (71) at (23.50, 1.25) {};
        \node [style=none] (72) at (17.75, -3.00) {};
        \node [style=X dot] (73) at (23.50, -3.50) {};
        \node [style=Z dot] (74) at (19.25, 0.25) {};
        \node [style=Z dot] (75) at (20.75, 1.25) {};
        \node [style=none] (76) at (17.75, -2.50) {};
        \node [style=Z dot] (77) at (19.25, -2.50) {};
        \node [style=Z dot] (78) at (20.00, 0.75) {};
        \node [style=X dot] (79) at (22.75, -3.00) {};
        \node [style=Z dot] (80) at (22.75, -0.50) {};
        \node [style=none] (81) at (17.75, -3.50) {};
        \node [style=Z dot] (82) at (23.50, -1.75) {};
        \node [style=none] (83) at (17.75, 0.25) {};
        \node [style=X dot] (84) at (22.00, 0.25) {};
        \node [style=Z dot] (85) at (20.75, -3.50) {};
        \node [style=Z dot] (86) at (22.75, -1.75) {};
        \node [style=none] (87) at (25.00, 0.25) {};
        \node [style=none] (88) at (17.75, 0.75) {};
        \node [style=none] (89) at (25.00, 1.25) {};
        \node [style=X dot] (90) at (19.25, -0.50) {};
        \node [style=none] (91) at (25.00, -3.00) {};
        \node [style=Z dot] (92) at (20.00, -3.00) {};
        \node [style=X dot] (93) at (20.75, -0.50) {};
        \node [style=X dot] (94) at (22.75, 0.75) {};
        \node [style=none] (95) at (25.00, -2.50) {};
        \node [style=X dot] (96) at (22.00, -2.50) {};
        \node [style=X dot] (97) at (20.00, -0.50) {};
        \node [style=X dot] (98) at (20.75, -1.75) {};
        \node [style=none] (99) at (25.00, 0.75) {};
        \node [style=Z dot] (100) at (22.00, -1.75) {};
        \node [style=X dot] (101) at (19.25, -1.75) {};
        \node [style=Z dot] (102) at (23.50, -0.50) {};
        \node [style=none] (103) at (17.75, 1.25) {};
        \node [style=Z dot] (104) at (22.00, -0.50) {};
        \node [style=Z dot] (105) at (18.50, -0.50) {};
        \node [style=X dot] (106) at (18.50, -1.75) {};
        \node [style=X dot] (107) at (17.75, -1.75) {};
        \node [style=Z dot] (108) at (17.75, -0.50) {};
        \node [style=X dot] (115) at (24.25, -0.50) {};
        \node [style=Z dot] (118) at (24.25, -1.75) {};
        \node [style=Z phase dot] (119) at (25.00, -1.75) {$m$};
        \node [style=X phase dot] (120) at (25.00, -0.50) {$k$};
        \node [style=Z dot] (128) at (4.25, -3.00) {};
        \node [style=none] (129) at (8.00, -3.00) {};
        \node [style=none] (130) at (2.75, -3.50) {};
        \node [style=X dot] (131) at (6.00, 0.25) {};
        \node [style=Z dot] (132) at (5.25, -3.50) {};
        \node [style=none] (133) at (2.75, -2.50) {};
        \node [style=none] (134) at (8.00, 0.25) {};
        \node [style=X dot] (135) at (7.50, -3.50) {};
        \node [style=X dot] (136) at (6.75, 0.75) {};
        \node [style=X dot] (137) at (6.00, -2.50) {};
        \node [style=none] (138) at (8.00, -2.50) {};
        \node [style=none] (139) at (8.00, 1.25) {};
        \node [style=none] (140) at (2.75, -3.00) {};
        \node [style=none] (141) at (8.00, 0.75) {};
        \node [style=none] (142) at (2.75, 0.25) {};
        \node [style=X dot] (143) at (7.50, 1.25) {};
        \node [style=Z dot] (144) at (3.25, -2.50) {};
        \node [style=X phase dot] (145) at (4.25, -1.25) {$k$};
        \node [style=none] (146) at (8.00, -3.50) {};
        \node [style=X dot] (121) at (6.75, -3.00) {};
        \node [style=none] (122) at (2.75, 1.25) {};
        \node [style=Z dot] (123) at (3.25, 0.25) {};
        \node [style=Z phase dot] (124) at (6.75, -1.25) {$m$};
        \node [style=Z dot] (125) at (4.25, 0.75) {};
        \node [style=none] (126) at (2.75, 0.75) {};
        \node [style=Z dot] (127) at (5.25, 1.25) {};
    \end{pgfonlayer}
    \begin{pgfonlayer}{edgelayer}
        \draw (1) to (19);
        \draw (1) to (27);
        \draw (1) to (8);
        \draw (2) to (12);
        \draw (3) to (30);
        \draw (4) to (26);
        \draw (6) to (21);
        \draw (7) to (22);
        \draw (8) to (22);
        \draw (8) to (10);
        \draw (8) to (12);
        \draw (8) to (21);
        \draw (8) to (23);
        \draw (9) to (10);
        \draw (10) to (30);
        \draw (12) to (29);
        \draw (13) to (28);
        \draw (18) to (27);
        \draw (20) to (23);
        \draw (21) to (28);
        \draw (22) to (31);
        \draw (23) to (26);
        \draw (24) to (31);
        \draw (25) to (29);
        \draw (26) to (32);
        \draw (27) to (32);
        \draw (28) to (32);
        \draw (29) to (32);
        \draw (30) to (32);
        \draw (31) to (32);
        \draw (33) to (41);
        \draw (33) to (40);
        \draw (33) to (62);
        \draw (34) to (39);
        \draw (35) to (54);
        \draw (35) to (43);
        \draw (35) to (64);
        \draw (36) to (59);
        \draw (36) to (43);
        \draw (36) to (66);
        \draw (37) to (38);
        \draw (37) to (48);
        \draw (37) to (65);
        \draw (39) to (55);
        \draw (39) to (66);
        \draw (40) to (52);
        \draw (40) to (68);
        \draw (42) to (44);
        \draw (43) to (46);
        \draw (44) to (47);
        \draw (44) to (57);
        \draw (45) to (56);
        \draw (47) to (58);
        \draw (47) to (61);
        \draw (48) to (53);
        \draw (48) to (59);
        \draw (49) to (56);
        \draw (49) to (50);
        \draw (49) to (63);
        \draw (51) to (55);
        \draw (55) to (60);
        \draw (56) to (67);
        \draw (57) to (68);
        \draw (57) to (63);
        \draw (59) to (60);
        \draw [style=hadamard edge] (60) to (61);
        \draw (61) to (62);
        \draw (62) to (63);
        \draw (64) to (65);
        \draw [style=hadamard edge] (64) to (67);
        \draw (65) to (66);
        \draw (67) to (68);
        \draw (69) to (73);
        \draw (70) to (92);
        \draw (70) to (98);
        \draw (70) to (101);
        \draw (71) to (75);
        \draw (71) to (89);
        \draw (71) to (102);
        \draw (72) to (92);
        \draw (73) to (85);
        \draw (73) to (82);
        \draw (74) to (83);
        \draw (74) to (84);
        \draw (74) to (90);
        \draw (75) to (103);
        \draw (75) to (93);
        \draw (76) to (77);
        \draw (77) to (96);
        \draw (77) to (101);
        \draw (78) to (88);
        \draw (78) to (94);
        \draw (78) to (97);
        \draw (79) to (91);
        \draw (79) to (92);
        \draw (79) to (86);
        \draw (80) to (104);
        \draw (80) to (94);
        \draw (80) to (102);
        \draw (81) to (85);
        \draw (82) to (86);
        \draw (82) to (118);
        \draw (84) to (104);
        \draw (84) to (87);
        \draw (85) to (98);
        \draw (86) to (100);
        \draw (90) to (97);
        \draw (90) to (105);
        \draw (93) to (97);
        \draw (93) to (104);
        \draw (94) to (99);
        \draw (95) to (96);
        \draw (96) to (100);
        \draw (98) to (100);
        \draw (101) to (106);
        \draw (102) to (115);
        \draw (105) to (108);
        \draw [style=hadamard edge] (105) to (106);
        \draw (106) to (107);
        \draw (115) to (120);
        \draw [style=hadamard edge] (115) to (118);
        \draw (118) to (119);
        \draw (128) to (145);
        \draw (128) to (140);
        \draw (130) to (132);
        \draw (131) to (134);
        \draw (132) to (145);
        \draw (132) to (135);
        \draw (133) to (144);
        \draw (135) to (146);
        \draw (136) to (141);
        \draw (137) to (144);
        \draw (137) to (138);
        \draw (139) to (143);
        \draw (144) to (145);
        \draw (121) to (129);
        \draw (121) to (128);
        \draw (121) to (124);
        \draw (122) to (127);
        \draw (123) to (142);
        \draw (123) to (145);
        \draw (123) to (131);
        \draw (124) to (143);
        \draw (124) to (136);
        \draw (124) to (131);
        \draw (124) to (137);
        \draw (124) to (135);
        \draw (124) to (145);
        \draw (124) to (145);
        \draw (125) to (126);
        \draw (125) to (136);
        \draw (125) to (145);
        \draw (127) to (145);
        \draw (127) to (143);
    \end{pgfonlayer}
\end{tikzpicture}


==> figures/06_dist_cc/cc_bell_flag.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z dot] (1) at (2.25, 1) {};
		\node [style=none] (2) at (0.75, -2.5) {};
		\node [style=none] (3) at (6, -3) {};
		\node [style=none] (4) at (6, 1.5) {};
		\node [style=none] (6) at (0.75, 0.5) {};
		\node [style=none] (7) at (0.75, -3.5) {};
		\node [style=X phase dot] (8) at (2.25, -1) {$k$};
		\node [style=none] (9) at (0.75, -3) {};
		\node [style=Z dot] (10) at (2.25, -3) {};
		\node [style=Z dot] (12) at (1.25, -2.5) {};
		\node [style=none] (13) at (6, 0.5) {};
		\node [style=none] (18) at (6, 1) {};
		\node [style=none] (19) at (0.75, 1) {};
		\node [style=none] (20) at (0.75, 1.5) {};
		\node [style=Z dot] (21) at (1.25, 0.5) {};
		\node [style=Z dot] (22) at (3.25, -3.5) {};
		\node [style=Z dot] (23) at (3.25, 1.5) {};
		\node [style=none] (24) at (6, -3.5) {};
		\node [style=none] (25) at (6, -2.5) {};
		\node [style=X dot] (26) at (5.5, 1.5) {};
		\node [style=X dot] (27) at (4.75, 1) {};
		\node [style=X dot] (28) at (4, 0.5) {};
		\node [style=X dot] (29) at (4, -2.5) {};
		\node [style=X dot] (30) at (4.75, -3) {};
		\node [style=X dot] (31) at (5.5, -3.5) {};
		\node [style=Z phase dot] (32) at (4.75, -1) {$m$};
		\node [style=X dot] (33) at (13.75, -3) {};
		\node [style=none] (34) at (9, 1.5) {};
		\node [style=Z dot] (35) at (9.75, 0.5) {};
		\node [style=Z dot] (36) at (13, -0.25) {};
		\node [style=Z dot] (37) at (10.75, 1) {};
		\node [style=none] (38) at (9, 1) {};
		\node [style=Z dot] (39) at (11.75, 1.5) {};
		\node [style=Z dot] (40) at (10.75, -3) {};
		\node [style=none] (41) at (15.25, -3) {};
		\node [style=none] (42) at (9, -3.5) {};
		\node [style=X dot] (43) at (13, 0.5) {};
		\node [style=Z dot] (44) at (11.75, -3.5) {};
		\node [style=none] (45) at (9, -2.5) {};
		\node [style=none] (46) at (15.25, 0.5) {};
		\node [style=X dot] (47) at (14.5, -3.5) {};
		\node [style=X dot] (48) at (13.75, 1) {};
		\node [style=X dot] (49) at (13, -2.5) {};
		\node [style=none] (50) at (15.25, -2.5) {};
		\node [style=none] (51) at (15.25, 1.5) {};
		\node [style=none] (52) at (9, -3) {};
		\node [style=none] (53) at (15.25, 1) {};
		\node [style=none] (54) at (9, 0.5) {};
		\node [style=X dot] (55) at (14.5, 1.5) {};
		\node [style=Z dot] (56) at (9.75, -2.5) {};
		\node [style=X phase dot] (57) at (11.75, -1.75) {$k$};
		\node [style=none] (58) at (15.25, -3.5) {};
		\node [style=Z dot] (59) at (13.75, -0.25) {};
		\node [style=Z dot] (60) at (14.5, -0.25) {};
		\node [style=Z phase dot] (61) at (14.5, -1.75) {$m$};
		\node [style=Z dot] (62) at (13.75, -1.75) {};
		\node [style=Z dot] (63) at (13, -1.75) {};
		\node [style=X dot] (64) at (9.75, -0.25) {};
		\node [style=X dot] (65) at (10.75, -0.25) {};
		\node [style=X dot] (66) at (11.75, -0.25) {};
		\node [style=X dot] (67) at (9.75, -1.75) {};
		\node [style=X dot] (68) at (10.75, -1.75) {};
		\node [style=none] (69) at (28.25, -3.5) {};
		\node [style=X dot] (70) at (20, -1.75) {};
		\node [style=X dot] (71) at (26.75, 1.5) {};
		\node [style=none] (72) at (17.75, -3) {};
		\node [style=X dot] (73) at (26.75, -3.5) {};
		\node [style=Z dot] (74) at (19.25, 0.5) {};
		\node [style=Z dot] (75) at (20.75, 1.5) {};
		\node [style=none] (76) at (17.75, -2.5) {};
		\node [style=Z dot] (77) at (19.25, -2.5) {};
		\node [style=Z dot] (78) at (20, 1) {};
		\node [style=X dot] (79) at (26, -3) {};
		\node [style=Z dot] (80) at (26, -0.25) {};
		\node [style=none] (81) at (17.75, -3.5) {};
		\node [style=Z dot] (82) at (26.75, -1.75) {};
		\node [style=none] (83) at (17.75, 0.5) {};
		\node [style=X dot] (84) at (25.25, 0.5) {};
		\node [style=Z dot] (85) at (20.75, -3.5) {};
		\node [style=Z dot] (86) at (26, -1.75) {};
		\node [style=none] (87) at (28.25, 0.5) {};
		\node [style=none] (88) at (17.75, 1) {};
		\node [style=none] (89) at (28.25, 1.5) {};
		\node [style=X dot] (90) at (19.25, -0.25) {};
		\node [style=none] (91) at (28.25, -3) {};
		\node [style=Z dot] (92) at (20, -3) {};
		\node [style=X dot] (93) at (20.75, -0.25) {};
		\node [style=X dot] (94) at (26, 1) {};
		\node [style=none] (95) at (28.25, -2.5) {};
		\node [style=X dot] (96) at (25.25, -2.5) {};
		\node [style=X dot] (97) at (20, -0.25) {};
		\node [style=X dot] (98) at (20.75, -1.75) {};
		\node [style=none] (99) at (28.25, 1) {};
		\node [style=Z dot] (100) at (25.25, -1.75) {};
		\node [style=X dot] (101) at (19.25, -1.75) {};
		\node [style=Z dot] (102) at (26.75, -0.25) {};
		\node [style=none] (103) at (17.75, 1.5) {};
		\node [style=Z dot] (104) at (25.25, -0.25) {};
		\node [style=X dot] (106) at (18.5, -1.75) {};
		\node [style=X dot] (107) at (17.75, -1.75) {};
		\node [style=X dot] (110) at (21.5, -1.75) {};
		\node [style=X phase dot] (112) at (22.25, -1.75) {$k_2$};
		\node [style=Z dot] (113) at (24.5, -1.75) {};
		\node [style=Z dot] (117) at (23.75, -1.75) {};
		\node [style=Z dot] (118) at (27.5, -1.75) {};
		\node [style=Z phase dot] (119) at (28.5, -1.75) {$m_2$};
		\node [style=none] (121) at (7.5, -1) {$=$};
		\node [style=none] (122) at (16.5, -1) {$\dist$};
		\node [style=Z dot] (123) at (27.5, -0.25) {};
		\node [style=Z dot] (124) at (24.5, -0.25) {};
		\node [style=Z dot] (125) at (23.75, -0.25) {};
		\node [style=Z phase dot] (126) at (28.5, -0.25) {$m_1$};
		\node [style=X phase dot] (127) at (22.25, -0.25) {$k_1$};
		\node [style=X dot] (128) at (21.5, -0.25) {};
		\node [style=X dot] (129) at (17.75, -0.25) {};
		\node [style=X dot] (130) at (18.5, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (19.center);
		\draw (1) to (27);
		\draw (1) to (8);
		\draw (2.center) to (12);
		\draw (3.center) to (30);
		\draw (4.center) to (26);
		\draw (6.center) to (21);
		\draw (7.center) to (22);
		\draw (8) to (22);
		\draw (8) to (10);
		\draw (8) to (12);
		\draw (8) to (21);
		\draw (8) to (23);
		\draw (9.center) to (10);
		\draw (10) to (30);
		\draw (12) to (29);
		\draw (13.center) to (28);
		\draw (18.center) to (27);
		\draw (20.center) to (23);
		\draw (21) to (28);
		\draw (22) to (31);
		\draw (23) to (26);
		\draw (24.center) to (31);
		\draw (25.center) to (29);
		\draw (26) to (32);
		\draw (27) to (32);
		\draw (28) to (32);
		\draw (29) to (32);
		\draw (30) to (32);
		\draw (31) to (32);
		\draw (33) to (41.center);
		\draw (33) to (40);
		\draw (33) to (62);
		\draw (34.center) to (39);
		\draw (35) to (54.center);
		\draw (35) to (43);
		\draw (35) to (64);
		\draw (36) to (59);
		\draw (36) to (43);
		\draw (37) to (38.center);
		\draw (37) to (48);
		\draw (37) to (65);
		\draw (39) to (55);
		\draw (39) to (66);
		\draw (40) to (52.center);
		\draw (40) to (68);
		\draw (42.center) to (44);
		\draw (43) to (46.center);
		\draw (44) to (47);
		\draw (44) to (57);
		\draw (45.center) to (56);
		\draw (47) to (58.center);
		\draw (47) to (61);
		\draw (48) to (53.center);
		\draw (48) to (59);
		\draw (49) to (56);
		\draw (49) to (50.center);
		\draw (49) to (63);
		\draw (51.center) to (55);
		\draw (55) to (60);
		\draw (56) to (67);
		\draw (57) to (68);
		\draw (59) to (60);
		\draw (61) to (62);
		\draw (62) to (63);
		\draw (64) to (65);
		\draw (65) to (66);
		\draw (67) to (68);
		\draw (69.center) to (73);
		\draw (70) to (92);
		\draw (70) to (98);
		\draw (70) to (101);
		\draw (71) to (75);
		\draw (71) to (89.center);
		\draw (71) to (102);
		\draw (72.center) to (92);
		\draw (73) to (85);
		\draw (73) to (82);
		\draw (74) to (83.center);
		\draw (74) to (84);
		\draw (74) to (90);
		\draw (75) to (103.center);
		\draw (75) to (93);
		\draw (76.center) to (77);
		\draw (77) to (96);
		\draw (77) to (101);
		\draw (78) to (88.center);
		\draw (78) to (94);
		\draw (78) to (97);
		\draw (79) to (91.center);
		\draw (79) to (92);
		\draw (79) to (86);
		\draw (80) to (104);
		\draw (80) to (94);
		\draw (80) to (102);
		\draw (81.center) to (85);
		\draw (82) to (86);
		\draw (82) to (118);
		\draw (84) to (104);
		\draw (84) to (87.center);
		\draw (85) to (98);
		\draw (86) to (100);
		\draw (90) to (97);
		\draw (93) to (97);
		\draw (94) to (99.center);
		\draw (95.center) to (96);
		\draw (96) to (100);
		\draw (98) to (110);
		\draw (100) to (113);
		\draw (101) to (106);
		\draw (106) to (107);
		\draw (110) to (112);
		\draw (113) to (117);
		\draw (118) to (119);
		\draw (129) to (130);
		\draw (130) to (90);
		\draw (93) to (128);
		\draw (128) to (127);
		\draw (125) to (124);
		\draw (124) to (104);
		\draw (102) to (123);
		\draw (123) to (126);
		\draw [style=ebit] (123) to (118);
		\draw [style=ebit] (124) to (113);
		\draw [style=ebit] (128) to (110);
		\draw [style=ebit] (130) to (106);
		\draw (64) to (67);
		\draw (66) to (57);
		\draw (36) to (63);
		\draw (60) to (61);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/06_dist_cc/dist_cc.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z dot] (4) at (-4.5, 11.5) {};
		\node [style=Z dot] (5) at (-3.5, 10.5) {};
		\node [style=Z dot] (6) at (4.5, 9.5) {};
		\node [style=Z dot] (7) at (-4.5, -1.5) {};
		\node [style=Z dot] (8) at (3.5, -0.5) {};
		\node [style=Z dot] (9) at (4.5, 0.5) {};
		\node [style=none] (10) at (-5, 11.5) {};
		\node [style=none] (11) at (-4, 11.5) {};
		\node [style=none] (12) at (-4, 10.5) {};
		\node [style=none] (14) at (4, 9.5) {};
		\node [style=none] (15) at (5, 9.5) {};
		\node [style=none] (16) at (-5, -1.5) {};
		\node [style=none] (17) at (-4, -1.5) {};
		\node [style=none] (18) at (3, -0.5) {};
		\node [style=none] (19) at (4, -0.5) {};
		\node [style=none] (20) at (4, 0.5) {};
		\node [style=none] (21) at (5, 0.5) {};
		\node [style=X dot] (23) at (-5.5, 6.5) {};
		\node [style=X dot] (24) at (-5.5, 7.5) {};
		\node [style=X dot] (25) at (-5.5, 2.5) {};
		\node [style=Z dot] (26) at (-5.5, 3.5) {};
		\node [style=X dot] (27) at (-4.5, 6.5) {};
		\node [style=X dot] (28) at (-4.5, 2.5) {};
		\node [style=none] (29) at (-3, 10.5) {};
		\node [style=X dot] (30) at (-3.5, 7.5) {};
		\node [style=Z dot] (31) at (-3.5, 3.5) {};
		\node [style=X dot] (32) at (-3.5, 2.5) {};
		\node [style=X dot] (33) at (-2.5, 7.5) {};
		\node [style=X dot] (34) at (-2.5, 3.5) {};
		\node [style=X dot] (37) at (-0.5, 3.5) {};
		\node [style=X dot] (38) at (-0.5, 6.5) {};
		\node [style=X dot] (41) at (1.5, 6.5) {};
		\node [style=X dot] (42) at (1.5, 2.5) {};
		\node [style=X dot] (45) at (3.5, 3.5) {};
		\node [style=X dot] (46) at (4.5, 2.5) {};
		\node [style=X dot] (47) at (5.5, 2.5) {};
		\node [style=X dot] (48) at (5.5, 3.5) {};
		\node [style=X dot] (49) at (3.5, 7.5) {};
		\node [style=X dot] (50) at (4.5, 7.5) {};
		\node [style=X dot] (51) at (5.5, 7.5) {};
		\node [style=Z dot] (52) at (3.5, 6.5) {};
		\node [style=Z dot] (53) at (5.5, 6.5) {};
		\node [style=Z dot] (54) at (-2.5, 5.5) {};
		\node [style=Z dot] (55) at (-2.5, 4.5) {};
		\node [style=Z dot] (56) at (-1.5, 5.5) {};
		\node [style=Z dot] (57) at (-1.5, 4.5) {};
		\node [style=Z dot] (58) at (-0.5, 5.5) {};
		\node [style=Z dot] (59) at (-0.5, 4.5) {};
		\node [style=Z dot] (60) at (0.5, 5.5) {};
		\node [style=Z dot] (61) at (0.5, 4.5) {};
		\node [style=Z dot] (62) at (1.5, 5.5) {};
		\node [style=Z dot] (63) at (1.5, 4.5) {};
		\node [style=Z dot] (64) at (2.5, 5.5) {};
		\node [style=Z dot] (65) at (2.5, 4.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (16.center) to (7);
		\draw (7) to (17.center);
		\draw (18.center) to (8);
		\draw (8) to (19.center);
		\draw (20.center) to (9);
		\draw (9) to (21.center);
		\draw (15.center) to (6);
		\draw (6) to (14.center);
		\draw (5) to (12.center);
		\draw (11.center) to (4);
		\draw (4) to (10.center);
		\draw (5) to (29.center);
		\draw (4) to (27);
		\draw (27) to (23);
		\draw (25) to (28);
		\draw (28) to (7);
		\draw (5) to (30);
		\draw (30) to (24);
		\draw (26) to (31);
		\draw (31) to (32);
		\draw (32) to (28);
		\draw (30) to (33);
		\draw (49) to (52);
		\draw (49) to (50);
		\draw (50) to (6);
		\draw (50) to (51);
		\draw (53) to (52);
		\draw (38) to (27);
		\draw (31) to (34);
		\draw (45) to (48);
		\draw (47) to (46);
		\draw (42) to (32);
		\draw (46) to (9);
		\draw (45) to (8);
		\draw (42) to (63);
		\draw [in=-180, out=180, looseness=1.75] (63) to (62);
		\draw (62) to (64);
		\draw (63) to (65);
		\draw (62) to (41);
		\draw (41) to (52);
		\draw (42) to (46);
		\draw (37) to (45);
		\draw (37) to (59);
		\draw (59) to (61);
		\draw (60) to (58);
		\draw [in=180, out=-180, looseness=1.75] (58) to (59);
		\draw (58) to (38);
		\draw (38) to (41);
		\draw (49) to (33);
		\draw (33) to (54);
		\draw (54) to (56);
		\draw [in=180, out=-180, looseness=1.75] (54) to (55);
		\draw (55) to (57);
		\draw (55) to (34);
		\draw (34) to (37);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/07_sim_results/422_lr_circ.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (6) at (9.75, -3) {};
		\node [style=none] (7) at (-7, -3) {};
		\node [style=none] (142) at (6, 0) {};
		\node [style=none] (143) at (6, 0) {};
		\node [style=none] (144) at (6, 0) {};
		\node [style=none] (145) at (6, 0.375) {};
		\node [style=none] (146) at (6, -6.375) {};
		\node [style=none] (147) at (6.75, 0.375) {};
		\node [style=none] (148) at (6, 0) {};
		\node [style=none] (149) at (6.75, -6.375) {};
		\node [style=none] (150) at (6.625, 0.375) {};
		\node [style=none] (151) at (6.125, 0.375) {};
		\node [style=none] (152) at (6.375, 0.375) {};
		\node [style=none] (153) at (6.575, 0.825) {};
		\node [style=none] (154) at (6.375, 0) {$X$};
		\node [style=none] (213) at (-4.25, -4.25) {\small $\ket{00}_L$};
		\node [style=none] (221) at (-6.5, 0) {\small $d_0$};
		\node [style=none] (222) at (-6.5, -2) {\small $d_1$};
		\node [style=none] (223) at (-6.5, -4) {\small $d_2$};
		\node [style=none] (224) at (-6.5, -6) {\small $d_3$};
		\node [style=none] (225) at (6.375, -2) {$X$};
		\node [style=none] (226) at (6.375, -4) {$X$};
		\node [style=none] (228) at (6.375, -6) {$X$};
		\node [style=none] (229) at (4, 0) {};
		\node [style=none] (230) at (4, 0) {};
		\node [style=none] (231) at (4, 0) {};
		\node [style=none] (232) at (4, 0.375) {};
		\node [style=none] (233) at (4, -6.375) {};
		\node [style=none] (234) at (4.75, 0.375) {};
		\node [style=none] (235) at (4, 0) {};
		\node [style=none] (236) at (4.75, -6.375) {};
		\node [style=none] (237) at (4.625, 0.375) {};
		\node [style=none] (238) at (4.125, 0.375) {};
		\node [style=none] (239) at (4.375, 0.375) {};
		\node [style=none] (240) at (4.575, 0.825) {};
		\node [style=none] (241) at (4.375, 0) {$Z$};
		\node [style=none] (242) at (4.375, -2) {$Z$};
		\node [style=none] (243) at (4.375, -4) {$Z$};
		\node [style=none] (244) at (4.375, -6) {$Z$};
		\node [style=none] (245) at (-2, 0) {};
		\node [style=none] (246) at (-2, 0) {};
		\node [style=none] (247) at (-2, 0) {};
		\node [style=none] (248) at (-2, 0.375) {};
		\node [style=none] (249) at (-2, -6.375) {};
		\node [style=none] (250) at (-1.25, 0.375) {};
		\node [style=none] (251) at (-2, 0) {};
		\node [style=none] (252) at (-1.25, -6.375) {};
		\node [style=none] (253) at (-1.375, 0.375) {};
		\node [style=none] (254) at (-1.875, 0.375) {};
		\node [style=none] (255) at (-1.625, 0.375) {};
		\node [style=none] (256) at (-1.425, 0.825) {};
		\node [style=none] (257) at (-1.625, 0) {$Z$};
		\node [style=none] (258) at (-1.625, -2) {$Z$};
		\node [style=none] (259) at (-1.625, -4) {$Z$};
		\node [style=none] (260) at (-1.625, -6) {$Z$};
		\node [style=none] (261) at (0, 0) {};
		\node [style=none] (262) at (0, 0) {};
		\node [style=none] (263) at (0, 0) {};
		\node [style=none] (264) at (0, 0.375) {};
		\node [style=none] (265) at (0, -6.375) {};
		\node [style=none] (266) at (0.75, 0.375) {};
		\node [style=none] (267) at (0, 0) {};
		\node [style=none] (268) at (0.75, -6.375) {};
		\node [style=none] (269) at (0.625, 0.375) {};
		\node [style=none] (270) at (0.125, 0.375) {};
		\node [style=none] (271) at (0.375, 0.375) {};
		\node [style=none] (272) at (0.575, 0.825) {};
		\node [style=none] (273) at (0.375, 0) {$X$};
		\node [style=none] (274) at (0.375, -2) {$X$};
		\node [style=none] (275) at (0.375, -4) {$X$};
		\node [style=none] (276) at (0.375, -6) {$X$};
		\node [style=none] (277) at (-5.25, 0.375) {};
		\node [style=none] (278) at (-5.25, -6.375) {};
		\node [style=none] (279) at (-3.25, 0.375) {};
		\node [style=none] (280) at (-3.25, -6.375) {};
		\node [style=none] (281) at (-5.25, 0) {};
		\node [style=none] (282) at (-3.25, 0) {};
		\node [style=none] (283) at (-1.25, 0) {};
		\node [style=none] (284) at (0.75, 0) {};
		\node [style=none] (285) at (4.75, 0) {};
		\node [style=none] (286) at (6.75, 0) {};
		\node [style=none] (287) at (6.75, -2) {};
		\node [style=none] (288) at (6, -2) {};
		\node [style=none] (289) at (4.75, -2) {};
		\node [style=none] (290) at (4, -2) {};
		\node [style=none] (291) at (0.75, -2) {};
		\node [style=none] (292) at (0, -2) {};
		\node [style=none] (293) at (-1.25, -2) {};
		\node [style=none] (294) at (-2, -2) {};
		\node [style=none] (295) at (-3.25, -2) {};
		\node [style=none] (296) at (-5.25, -2) {};
		\node [style=none] (297) at (-5.25, -4) {};
		\node [style=none] (298) at (-3.25, -4) {};
		\node [style=none] (299) at (-2, -4) {};
		\node [style=none] (300) at (-1.25, -4) {};
		\node [style=none] (301) at (0, -4) {};
		\node [style=none] (302) at (0.75, -4) {};
		\node [style=none] (303) at (4, -4) {};
		\node [style=none] (304) at (4.75, -4) {};
		\node [style=none] (305) at (6, -4) {};
		\node [style=none] (306) at (6.75, -4) {};
		\node [style=none] (307) at (6.75, -6) {};
		\node [style=none] (308) at (6, -6) {};
		\node [style=none] (309) at (4.75, -6) {};
		\node [style=none] (310) at (4, -6) {};
		\node [style=none] (311) at (0.75, -6) {};
		\node [style=none] (312) at (0, -6) {};
		\node [style=none] (313) at (-1.25, -6) {};
		\node [style=none] (314) at (-2, -6) {};
		\node [style=none] (315) at (-3.25, -6) {};
		\node [style=none] (316) at (-5.25, -6) {};
		\node [style=none] (317) at (-5.75, 0) {};
		\node [style=none] (318) at (-5.75, -2) {};
		\node [style=none] (319) at (-5.75, -4) {};
		\node [style=none] (320) at (-5.75, -6) {};
		\node [style=none] (321) at (4.75, -2.5) {};
		\node [style=none] (322) at (6.75, -2.5) {};
		\node [style=none] (323) at (0.75, -2.5) {};
		\node [style=none] (324) at (0, -2.5) {};
		\node [style=none] (325) at (-1.25, -2.5) {};
		\node [style=none] (326) at (-2, -2.5) {};
		\node [style=none] (327) at (-2, -3.5) {};
		\node [style=none] (328) at (-1.25, -3.5) {};
		\node [style=none] (329) at (0, -3.5) {};
		\node [style=none] (330) at (0.75, -3.5) {};
		\node [style=none] (331) at (4, -3.5) {};
		\node [style=none] (332) at (4, -2.5) {};
		\node [style=none] (333) at (4.75, -3.5) {};
		\node [style=none] (334) at (6, -3.5) {};
		\node [style=none] (335) at (6, -2.5) {};
		\node [style=none] (336) at (6.75, -3.5) {};
		\node [style=none, align=center] (337) at (-4.25, -2.5) {\tiny Logical \\ \tiny State\\ \tiny Prep.};
		\node [style=none] (341) at (2, -1.625) {};
		\node [style=none] (342) at (2, -4.375) {};
		\node [style=none] (343) at (2.75, -1.625) {};
		\node [style=none] (345) at (2.75, -4.375) {};
		\node [style=none] (346) at (2.625, -1.625) {};
		\node [style=none] (347) at (2.125, -1.625) {};
		\node [style=none] (348) at (2.375, -1.625) {};
		\node [style=none] (349) at (2.575, -1.175) {};
		\node [style=none] (351) at (2.375, -2) {$Z$};
		\node [style=none] (352) at (2.375, -4) {$Z$};
		\node [style=none] (355) at (2.75, -2) {};
		\node [style=none] (356) at (2, -2) {};
		\node [style=none] (357) at (2, -4) {};
		\node [style=none] (358) at (2.75, -4) {};
		\node [style=none] (361) at (2.75, -2.5) {};
		\node [style=none] (362) at (2, -2.5) {};
		\node [style=none] (363) at (2, -3.5) {};
		\node [style=none] (364) at (2.75, -3.5) {};
		\node [style=none] (365) at (8, -1.625) {};
		\node [style=none] (366) at (8, -4.375) {};
		\node [style=none] (367) at (8.75, -1.625) {};
		\node [style=none] (368) at (8.75, -4.375) {};
		\node [style=none] (369) at (8.625, -1.625) {};
		\node [style=none] (370) at (8.125, -1.625) {};
		\node [style=none] (371) at (8.375, -1.625) {};
		\node [style=none] (372) at (8.575, -1.175) {};
		\node [style=none] (373) at (8.375, -2) {$Z$};
		\node [style=none] (374) at (8.375, -4) {$Z$};
		\node [style=none] (375) at (8.75, -2) {};
		\node [style=none] (376) at (8, -2) {};
		\node [style=none] (377) at (8, -4) {};
		\node [style=none] (378) at (8.75, -4) {};
		\node [style=none] (379) at (8.75, -2.5) {};
		\node [style=none] (380) at (8, -2.5) {};
		\node [style=none] (381) at (8, -3.5) {};
		\node [style=none] (382) at (8.75, -3.5) {};
		\node [style=none] (383) at (9.25, -2) {};
		\node [style=none] (384) at (9.25, 0) {};
		\node [style=none] (385) at (9.25, -4) {};
		\node [style=none] (386) at (9.25, -6) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=dotted] (6.center) to (7.center);
		\draw (145.center) to (147.center);
		\draw (149.center) to (146.center);
		\draw [bend right=90, looseness=1.75] (150.center) to (151.center);
		\draw [style=arrow] (152.center) to (153.center);
		\draw (232.center) to (234.center);
		\draw (236.center) to (233.center);
		\draw [bend right=90, looseness=1.75] (237.center) to (238.center);
		\draw [style=arrow] (239.center) to (240.center);
		\draw (248.center) to (250.center);
		\draw (252.center) to (249.center);
		\draw [bend right=90, looseness=1.75] (253.center) to (254.center);
		\draw [style=arrow] (255.center) to (256.center);
		\draw (264.center) to (266.center);
		\draw (268.center) to (265.center);
		\draw [bend right=90, looseness=1.75] (269.center) to (270.center);
		\draw [style=arrow] (271.center) to (272.center);
		\draw (317.center) to (281.center);
		\draw (282.center) to (251.center);
		\draw (283.center) to (267.center);
		\draw (284.center) to (235.center);
		\draw (285.center) to (148.center);
		\draw (308.center) to (309.center);
		\draw (310.center) to (311.center);
		\draw (312.center) to (313.center);
		\draw (314.center) to (315.center);
		\draw (316.center) to (320.center);
		\draw (319.center) to (297.center);
		\draw (318.center) to (296.center);
		\draw (295.center) to (294.center);
		\draw (298.center) to (299.center);
		\draw (293.center) to (292.center);
		\draw (300.center) to (301.center);
		\draw (289.center) to (288.center);
		\draw (304.center) to (305.center);
		\draw (147.center) to (322.center);
		\draw (335.center) to (145.center);
		\draw (336.center) to (149.center);
		\draw (146.center) to (334.center);
		\draw (333.center) to (236.center);
		\draw (233.center) to (331.center);
		\draw (330.center) to (268.center);
		\draw (265.center) to (329.center);
		\draw (328.center) to (252.center);
		\draw (249.center) to (327.center);
		\draw (325.center) to (250.center);
		\draw (326.center) to (248.center);
		\draw (324.center) to (264.center);
		\draw (323.center) to (266.center);
		\draw (332.center) to (232.center);
		\draw (321.center) to (234.center);
		\draw [style=dotted] (336.center) to (322.center);
		\draw [style=dotted] (335.center) to (334.center);
		\draw [style=dotted] (333.center) to (321.center);
		\draw [style=dotted] (331.center) to (332.center);
		\draw [style=dotted] (323.center) to (330.center);
		\draw [style=dotted] (329.center) to (324.center);
		\draw [style=dotted] (325.center) to (328.center);
		\draw [style=dotted] (327.center) to (326.center);
		\draw [style=fault-free] (277.center) to (279.center);
		\draw [style=fault-free] (279.center) to (280.center);
		\draw [style=fault-free] (280.center) to (278.center);
		\draw [style=fault-free] (278.center) to (277.center);
		\draw (341.center) to (343.center);
		\draw (345.center) to (342.center);
		\draw [bend right=90, looseness=1.75] (346.center) to (347.center);
		\draw [style=arrow] (348.center) to (349.center);
		\draw (364.center) to (345.center);
		\draw (342.center) to (363.center);
		\draw (361.center) to (343.center);
		\draw (362.center) to (341.center);
		\draw [style=dotted] (361.center) to (364.center);
		\draw [style=dotted] (363.center) to (362.center);
		\draw (291.center) to (356.center);
		\draw (355.center) to (290.center);
		\draw (302.center) to (357.center);
		\draw (358.center) to (303.center);
		\draw (365.center) to (367.center);
		\draw (368.center) to (366.center);
		\draw [bend right=90, looseness=1.75] (369.center) to (370.center);
		\draw [style=arrow] (371.center) to (372.center);
		\draw (382.center) to (368.center);
		\draw (366.center) to (381.center);
		\draw (379.center) to (367.center);
		\draw (380.center) to (365.center);
		\draw [style=dotted] (379.center) to (382.center);
		\draw [style=dotted] (381.center) to (380.center);
		\draw (287.center) to (376.center);
		\draw (306.center) to (377.center);
		\draw (286.center) to (384.center);
		\draw (375.center) to (383.center);
		\draw (378.center) to (385.center);
		\draw (307.center) to (386.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/07_sim_results/422_mem_circ.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (6) at (7.5, -3) {};
		\node [style=none] (7) at (-7, -3) {};
		\node [style=none] (142) at (4, 0) {};
		\node [style=none] (143) at (4, 0) {};
		\node [style=none] (144) at (4, 0) {};
		\node [style=none] (145) at (4, 0.375) {};
		\node [style=none] (146) at (4, -6.375) {};
		\node [style=none] (147) at (4.75, 0.375) {};
		\node [style=none] (148) at (4, 0) {};
		\node [style=none] (149) at (4.75, -6.375) {};
		\node [style=none] (150) at (4.625, 0.375) {};
		\node [style=none] (151) at (4.125, 0.375) {};
		\node [style=none] (152) at (4.375, 0.375) {};
		\node [style=none] (153) at (4.575, 0.825) {};
		\node [style=none] (154) at (4.375, 0) {$X$};
		\node [style=none] (159) at (6, -6) {};
		\node [style=none] (160) at (6, -6) {};
		\node [style=none] (161) at (6, -6) {};
		\node [style=none] (162) at (6, -5.625) {};
		\node [style=none] (163) at (6, -6.375) {};
		\node [style=none] (164) at (6.75, -5.625) {};
		\node [style=none] (165) at (6, -6) {};
		\node [style=none] (166) at (6.75, -6.375) {};
		\node [style=none] (167) at (6.625, -5.625) {};
		\node [style=none] (168) at (6.125, -5.625) {};
		\node [style=none] (169) at (6.375, -5.625) {};
		\node [style=none] (170) at (6.575, -5.175) {};
		\node [style=none] (171) at (6.375, -6) {$Z$};
		\node [style=none] (172) at (6, -2) {};
		\node [style=none] (173) at (6, -2) {};
		\node [style=none] (174) at (6, -2) {};
		\node [style=none] (175) at (6, -1.625) {};
		\node [style=none] (176) at (6, -2.375) {};
		\node [style=none] (177) at (6.75, -1.625) {};
		\node [style=none] (178) at (6, -2) {};
		\node [style=none] (179) at (6.75, -2.375) {};
		\node [style=none] (180) at (6.625, -1.625) {};
		\node [style=none] (181) at (6.125, -1.625) {};
		\node [style=none] (182) at (6.375, -1.625) {};
		\node [style=none] (183) at (6.575, -1.175) {};
		\node [style=none] (184) at (6.375, -2) {$Z$};
		\node [style=none] (185) at (6, -4) {};
		\node [style=none] (186) at (6, -4) {};
		\node [style=none] (187) at (6, -4) {};
		\node [style=none] (188) at (6, -3.625) {};
		\node [style=none] (189) at (6, -4.375) {};
		\node [style=none] (190) at (6.75, -3.625) {};
		\node [style=none] (191) at (6, -4) {};
		\node [style=none] (192) at (6.75, -4.375) {};
		\node [style=none] (193) at (6.625, -3.625) {};
		\node [style=none] (194) at (6.125, -3.625) {};
		\node [style=none] (195) at (6.375, -3.625) {};
		\node [style=none] (196) at (6.575, -3.175) {};
		\node [style=none] (197) at (6.375, -4) {$Z$};
		\node [style=none] (198) at (6, 0) {};
		\node [style=none] (199) at (6, 0) {};
		\node [style=none] (200) at (6, 0) {};
		\node [style=none] (201) at (6, 0.375) {};
		\node [style=none] (202) at (6, -0.375) {};
		\node [style=none] (203) at (6.75, 0.375) {};
		\node [style=none] (204) at (6, 0) {};
		\node [style=none] (205) at (6.75, -0.375) {};
		\node [style=none] (206) at (6.625, 0.375) {};
		\node [style=none] (207) at (6.125, 0.375) {};
		\node [style=none] (208) at (6.375, 0.375) {};
		\node [style=none] (209) at (6.575, 0.825) {};
		\node [style=none] (210) at (6.375, 0) {$Z$};
		\node [style=none] (213) at (-4.25, -4.25) {\small $\ket{00}_L$};
		\node [style=none] (221) at (-6.5, 0) {\small $d_0$};
		\node [style=none] (222) at (-6.5, -2) {\small $d_1$};
		\node [style=none] (223) at (-6.5, -4) {\small $d_2$};
		\node [style=none] (224) at (-6.5, -6) {\small $d_3$};
		\node [style=none] (225) at (4.375, -2) {$X$};
		\node [style=none] (226) at (4.375, -4) {$X$};
		\node [style=none] (228) at (4.375, -6) {$X$};
		\node [style=none] (229) at (2, 0) {};
		\node [style=none] (230) at (2, 0) {};
		\node [style=none] (231) at (2, 0) {};
		\node [style=none] (232) at (2, 0.375) {};
		\node [style=none] (233) at (2, -6.375) {};
		\node [style=none] (234) at (2.75, 0.375) {};
		\node [style=none] (235) at (2, 0) {};
		\node [style=none] (236) at (2.75, -6.375) {};
		\node [style=none] (237) at (2.625, 0.375) {};
		\node [style=none] (238) at (2.125, 0.375) {};
		\node [style=none] (239) at (2.375, 0.375) {};
		\node [style=none] (240) at (2.575, 0.825) {};
		\node [style=none] (241) at (2.375, 0) {$Z$};
		\node [style=none] (242) at (2.375, -2) {$Z$};
		\node [style=none] (243) at (2.375, -4) {$Z$};
		\node [style=none] (244) at (2.375, -6) {$Z$};
		\node [style=none] (245) at (-2, 0) {};
		\node [style=none] (246) at (-2, 0) {};
		\node [style=none] (247) at (-2, 0) {};
		\node [style=none] (248) at (-2, 0.375) {};
		\node [style=none] (249) at (-2, -6.375) {};
		\node [style=none] (250) at (-1.25, 0.375) {};
		\node [style=none] (251) at (-2, 0) {};
		\node [style=none] (252) at (-1.25, -6.375) {};
		\node [style=none] (253) at (-1.375, 0.375) {};
		\node [style=none] (254) at (-1.875, 0.375) {};
		\node [style=none] (255) at (-1.625, 0.375) {};
		\node [style=none] (256) at (-1.425, 0.825) {};
		\node [style=none] (257) at (-1.625, 0) {$Z$};
		\node [style=none] (258) at (-1.625, -2) {$Z$};
		\node [style=none] (259) at (-1.625, -4) {$Z$};
		\node [style=none] (260) at (-1.625, -6) {$Z$};
		\node [style=none] (261) at (0, 0) {};
		\node [style=none] (262) at (0, 0) {};
		\node [style=none] (263) at (0, 0) {};
		\node [style=none] (264) at (0, 0.375) {};
		\node [style=none] (265) at (0, -6.375) {};
		\node [style=none] (266) at (0.75, 0.375) {};
		\node [style=none] (267) at (0, 0) {};
		\node [style=none] (268) at (0.75, -6.375) {};
		\node [style=none] (269) at (0.625, 0.375) {};
		\node [style=none] (270) at (0.125, 0.375) {};
		\node [style=none] (271) at (0.375, 0.375) {};
		\node [style=none] (272) at (0.575, 0.825) {};
		\node [style=none] (273) at (0.375, 0) {$X$};
		\node [style=none] (274) at (0.375, -2) {$X$};
		\node [style=none] (275) at (0.375, -4) {$X$};
		\node [style=none] (276) at (0.375, -6) {$X$};
		\node [style=none] (277) at (-5.25, 0.375) {};
		\node [style=none] (278) at (-5.25, -6.375) {};
		\node [style=none] (279) at (-3.25, 0.375) {};
		\node [style=none] (280) at (-3.25, -6.375) {};
		\node [style=none] (281) at (-5.25, 0) {};
		\node [style=none] (282) at (-3.25, 0) {};
		\node [style=none] (283) at (-1.25, 0) {};
		\node [style=none] (284) at (0.75, 0) {};
		\node [style=none] (285) at (2.75, 0) {};
		\node [style=none] (286) at (4.75, 0) {};
		\node [style=none] (287) at (4.75, -2) {};
		\node [style=none] (288) at (4, -2) {};
		\node [style=none] (289) at (2.75, -2) {};
		\node [style=none] (290) at (2, -2) {};
		\node [style=none] (291) at (0.75, -2) {};
		\node [style=none] (292) at (0, -2) {};
		\node [style=none] (293) at (-1.25, -2) {};
		\node [style=none] (294) at (-2, -2) {};
		\node [style=none] (295) at (-3.25, -2) {};
		\node [style=none] (296) at (-5.25, -2) {};
		\node [style=none] (297) at (-5.25, -4) {};
		\node [style=none] (298) at (-3.25, -4) {};
		\node [style=none] (299) at (-2, -4) {};
		\node [style=none] (300) at (-1.25, -4) {};
		\node [style=none] (301) at (0, -4) {};
		\node [style=none] (302) at (0.75, -4) {};
		\node [style=none] (303) at (2, -4) {};
		\node [style=none] (304) at (2.75, -4) {};
		\node [style=none] (305) at (4, -4) {};
		\node [style=none] (306) at (4.75, -4) {};
		\node [style=none] (307) at (4.75, -6) {};
		\node [style=none] (308) at (4, -6) {};
		\node [style=none] (309) at (2.75, -6) {};
		\node [style=none] (310) at (2, -6) {};
		\node [style=none] (311) at (0.75, -6) {};
		\node [style=none] (312) at (0, -6) {};
		\node [style=none] (313) at (-1.25, -6) {};
		\node [style=none] (314) at (-2, -6) {};
		\node [style=none] (315) at (-3.25, -6) {};
		\node [style=none] (316) at (-5.25, -6) {};
		\node [style=none] (317) at (-5.75, 0) {};
		\node [style=none] (318) at (-5.75, -2) {};
		\node [style=none] (319) at (-5.75, -4) {};
		\node [style=none] (320) at (-5.75, -6) {};
		\node [style=none] (321) at (2.75, -2.5) {};
		\node [style=none] (322) at (4.75, -2.5) {};
		\node [style=none] (323) at (0.75, -2.5) {};
		\node [style=none] (324) at (0, -2.5) {};
		\node [style=none] (325) at (-1.25, -2.5) {};
		\node [style=none] (326) at (-2, -2.5) {};
		\node [style=none] (327) at (-2, -3.5) {};
		\node [style=none] (328) at (-1.25, -3.5) {};
		\node [style=none] (329) at (0, -3.5) {};
		\node [style=none] (330) at (0.75, -3.5) {};
		\node [style=none] (331) at (2, -3.5) {};
		\node [style=none] (332) at (2, -2.5) {};
		\node [style=none] (333) at (2.75, -3.5) {};
		\node [style=none] (334) at (4, -3.5) {};
		\node [style=none] (335) at (4, -2.5) {};
		\node [style=none] (336) at (4.75, -3.5) {};
		\node [style=none, align=center] (337) at (-4.25, -2.5) {\tiny Logical \\ \tiny State\\ \tiny Prep.};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=dotted] (6.center) to (7.center);
		\draw (145.center) to (147.center);
		\draw (149.center) to (146.center);
		\draw [bend right=90, looseness=1.75] (150.center) to (151.center);
		\draw [style=arrow] (152.center) to (153.center);
		\draw (163.center) to (162.center);
		\draw (162.center) to (164.center);
		\draw (164.center) to (166.center);
		\draw (166.center) to (163.center);
		\draw [bend right=90, looseness=1.75] (167.center) to (168.center);
		\draw [style=arrow] (169.center) to (170.center);
		\draw (176.center) to (175.center);
		\draw (175.center) to (177.center);
		\draw (177.center) to (179.center);
		\draw (179.center) to (176.center);
		\draw [bend right=90, looseness=1.75] (180.center) to (181.center);
		\draw [style=arrow] (182.center) to (183.center);
		\draw (189.center) to (188.center);
		\draw (188.center) to (190.center);
		\draw (190.center) to (192.center);
		\draw (192.center) to (189.center);
		\draw [bend right=90, looseness=1.75] (193.center) to (194.center);
		\draw [style=arrow] (195.center) to (196.center);
		\draw (202.center) to (201.center);
		\draw (201.center) to (203.center);
		\draw (203.center) to (205.center);
		\draw (205.center) to (202.center);
		\draw [bend right=90, looseness=1.75] (206.center) to (207.center);
		\draw [style=arrow] (208.center) to (209.center);
		\draw (232.center) to (234.center);
		\draw (236.center) to (233.center);
		\draw [bend right=90, looseness=1.75] (237.center) to (238.center);
		\draw [style=arrow] (239.center) to (240.center);
		\draw (248.center) to (250.center);
		\draw (252.center) to (249.center);
		\draw [bend right=90, looseness=1.75] (253.center) to (254.center);
		\draw [style=arrow] (255.center) to (256.center);
		\draw (264.center) to (266.center);
		\draw (268.center) to (265.center);
		\draw [bend right=90, looseness=1.75] (269.center) to (270.center);
		\draw [style=arrow] (271.center) to (272.center);
		\draw (317.center) to (281.center);
		\draw (282.center) to (251.center);
		\draw (283.center) to (267.center);
		\draw (284.center) to (235.center);
		\draw (285.center) to (148.center);
		\draw (286.center) to (204.center);
		\draw (178.center) to (287.center);
		\draw (191.center) to (306.center);
		\draw (165.center) to (307.center);
		\draw (308.center) to (309.center);
		\draw (310.center) to (311.center);
		\draw (312.center) to (313.center);
		\draw (314.center) to (315.center);
		\draw (316.center) to (320.center);
		\draw (319.center) to (297.center);
		\draw (318.center) to (296.center);
		\draw (295.center) to (294.center);
		\draw (298.center) to (299.center);
		\draw (293.center) to (292.center);
		\draw (300.center) to (301.center);
		\draw (291.center) to (290.center);
		\draw (302.center) to (303.center);
		\draw (289.center) to (288.center);
		\draw (304.center) to (305.center);
		\draw (147.center) to (322.center);
		\draw (335.center) to (145.center);
		\draw (336.center) to (149.center);
		\draw (146.center) to (334.center);
		\draw (333.center) to (236.center);
		\draw (233.center) to (331.center);
		\draw (330.center) to (268.center);
		\draw (265.center) to (329.center);
		\draw (328.center) to (252.center);
		\draw (249.center) to (327.center);
		\draw (325.center) to (250.center);
		\draw (326.center) to (248.center);
		\draw (324.center) to (264.center);
		\draw (323.center) to (266.center);
		\draw (332.center) to (232.center);
		\draw (321.center) to (234.center);
		\draw [style=dotted] (336.center) to (322.center);
		\draw [style=dotted] (335.center) to (334.center);
		\draw [style=dotted] (333.center) to (321.center);
		\draw [style=dotted] (331.center) to (332.center);
		\draw [style=dotted] (323.center) to (330.center);
		\draw [style=dotted] (329.center) to (324.center);
		\draw [style=dotted] (325.center) to (328.center);
		\draw [style=dotted] (327.center) to (326.center);
		\draw [style=fault-free] (277.center) to (279.center);
		\draw [style=fault-free] (279.center) to (280.center);
		\draw [style=fault-free] (280.center) to (278.center);
		\draw [style=fault-free] (278.center) to (277.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/07_sim_results/square_grid_circ.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=X dot] (0) at (-6.5, 3.5) {};
		\node [style=X dot] (1) at (-6.5, -3.5) {};
		\node [style=X dot] (2) at (2, 3.5) {};
		\node [style=X dot] (3) at (2, -3.5) {};
		\node [style=none] (4) at (-2.5, -3.5) {...};
		\node [style=none] (5) at (-2.5, 3.5) {...};
		\node [style=none] (6) at (3.25, 3.5) {};
		\node [style=none] (7) at (-8, 3.5) {};
		\node [style=none] (8) at (-8, -3.5) {};
		\node [style=none] (9) at (3.25, -3.5) {};
		\node [style=Z dot] (10) at (-6.5, 2.5) {};
		\node [style=Z dot] (11) at (-6.5, -2.5) {};
		\node [style=Z dot] (12) at (-5.5, 2.5) {};
		\node [style=Z dot] (13) at (-5.5, -2.5) {};
		\node [style=Z dot] (14) at (-2.5, 2.5) {};
		\node [style=Z dot] (15) at (-2.5, -2.5) {};
		\node [style=Z dot] (16) at (-1.5, 2.5) {};
		\node [style=Z dot] (17) at (-1.5, -2.5) {};
		\node [style=X dot] (18) at (-5.5, 0.5) {};
		\node [style=X dot] (19) at (-5.5, -0.5) {};
		\node [style=X dot] (20) at (-4.75, 0.5) {};
		\node [style=X dot] (21) at (-4.75, -0.5) {};
		\node [style=X dot] (22) at (-2.5, 0.5) {};
		\node [style=X dot] (23) at (-2.5, -0.5) {};
		\node [style=X dot] (24) at (-1.5, 0.5) {};
		\node [style=X dot] (25) at (-1.5, -0.5) {};
		\node [style=Z dot] (26) at (2, 2.5) {};
		\node [style=Z dot] (27) at (2, -2.5) {};
		\node [style=Z dot] (28) at (3, 2.5) {};
		\node [style=Z dot] (29) at (3, -2.5) {};
		\node [style=Z dot] (30) at (6, 2.5) {};
		\node [style=Z dot] (31) at (6, -2.5) {};
		\node [style=Z dot] (32) at (7, 2.5) {};
		\node [style=Z dot] (33) at (7, -2.5) {};
		\node [style=X dot] (34) at (3, 0.5) {};
		\node [style=X dot] (35) at (3, -0.5) {};
		\node [style=X dot] (36) at (3.75, 0.5) {};
		\node [style=X dot] (37) at (3.75, -0.5) {};
		\node [style=X dot] (38) at (6, 0.5) {};
		\node [style=X dot] (39) at (6, -0.5) {};
		\node [style=X dot] (40) at (7, 0.5) {};
		\node [style=X dot] (41) at (7, -0.5) {};
		\node [style=none] (42) at (0, -3.5) {};
		\node [style=none] (43) at (-5, -3.5) {};
		\node [style=none] (44) at (-5, 3.5) {};
		\node [style=none] (45) at (0, 3.5) {};
		\node [style=none] (46) at (8, 0) {};
		\node [style=none] (47) at (-9.5, 0) {};
		\node [style=none] (48) at (-4.5, 2.5) {};
		\node [style=none] (49) at (-3.5, 2.5) {};
		\node [style=none] (50) at (-3.5, -2.5) {};
		\node [style=none] (51) at (-4.5, -2.5) {};
		\node [style=none] (52) at (-4.5, -2.5) {};
		\node [style=none] (53) at (-4, -2.5) {...};
		\node [style=none] (54) at (-4, 2.5) {...};
		\node [style=none] (55) at (4, 2.5) {};
		\node [style=none] (56) at (4, -2.5) {};
		\node [style=none] (57) at (5, 2.5) {};
		\node [style=none] (58) at (5, -2.5) {};
		\node [style=none] (59) at (4.5, -2.5) {...};
		\node [style=none] (60) at (4.5, 2.5) {...};
		\node [style=none] (61) at (-6.5, -4.5) {};
		\node [style=none] (62) at (1.5, -4.5) {};
		\node [style=none] (63) at (2.25, -3.25) {};
		\node [style=none] (64) at (6, -3.25) {};
		\node [style=none] (65) at (4.25, -4) {$d_Z$};
		\node [style=none] (66) at (-2.5, -5.5) {$d_X$};
		\node [style=none] (67) at (-6.25, -3.25) {};
		\node [style=none] (68) at (-2.5, -3.25) {};
		\node [style=none] (69) at (-4.25, -4) {$d_Z$};
		\node [style=none] (70) at (-7.25, 2.5) {};
		\node [style=none] (71) at (-7.5, 2.75) {};
		\node [style=none] (72) at (-7, 2.75) {};
		\node [style=none] (73) at (-7, 2.25) {};
		\node [style=none] (74) at (-7.5, 2.25) {};
		\node [style=none] (75) at (-7.25, 0.5) {};
		\node [style=none] (76) at (-7.5, 0.75) {};
		\node [style=none] (77) at (-7, 0.75) {};
		\node [style=none] (78) at (-7, 0.25) {};
		\node [style=none] (79) at (-7.5, 0.25) {};
		\node [style=none] (80) at (-7.25, -0.5) {};
		\node [style=none] (81) at (-7.5, -0.25) {};
		\node [style=none] (82) at (-7, -0.25) {};
		\node [style=none] (83) at (-7, -0.75) {};
		\node [style=none] (84) at (-7.5, -0.75) {};
		\node [style=none] (85) at (-7.25, -2.5) {};
		\node [style=none] (86) at (-7.5, -2.25) {};
		\node [style=none] (87) at (-7, -2.25) {};
		\node [style=none] (88) at (-7, -2.75) {};
		\node [style=none] (89) at (-7.5, -2.75) {};
		\node [style=none] (90) at (-8, 0.5) {};
		\node [style=none] (91) at (-8, -0.5) {};
		\node [style=Z dot] (92) at (-8, 2.5) {};
		\node [style=Z dot] (93) at (-6.5, 0.5) {};
		\node [style=Z dot] (94) at (-6.5, -0.5) {};
		\node [style=Z dot] (95) at (-8, -2.5) {};
		\node [style=none] (96) at (1.25, 2.5) {};
		\node [style=none] (97) at (1, 2.75) {};
		\node [style=none] (98) at (1.5, 2.75) {};
		\node [style=none] (99) at (1.5, 2.25) {};
		\node [style=none] (100) at (1, 2.25) {};
		\node [style=none] (101) at (1.25, 0.5) {};
		\node [style=none] (102) at (1, 0.75) {};
		\node [style=none] (103) at (1.5, 0.75) {};
		\node [style=none] (104) at (1.5, 0.25) {};
		\node [style=none] (105) at (1, 0.25) {};
		\node [style=none] (106) at (1.25, -0.5) {};
		\node [style=none] (107) at (1, -0.25) {};
		\node [style=none] (108) at (1.5, -0.25) {};
		\node [style=none] (109) at (1.5, -0.75) {};
		\node [style=none] (110) at (1, -0.75) {};
		\node [style=none] (111) at (1.25, -2.5) {};
		\node [style=none] (112) at (1, -2.25) {};
		\node [style=none] (113) at (1.5, -2.25) {};
		\node [style=none] (114) at (1.5, -2.75) {};
		\node [style=none] (115) at (1, -2.75) {};
		\node [style=none] (116) at (0.5, 0.5) {};
		\node [style=none] (117) at (0.5, -0.5) {};
		\node [style=Z dot] (118) at (0.5, 2.5) {};
		\node [style=Z dot] (119) at (2, 0.5) {};
		\node [style=Z dot] (120) at (2, -0.5) {};
		\node [style=Z dot] (121) at (0.5, -2.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (7.center) to (0);
		\draw (0) to (10);
		\draw (8.center) to (1);
		\draw (1) to (11);
		\draw (11) to (13);
		\draw (15) to (17);
		\draw (10) to (12);
		\draw (14) to (16);
		\draw (2) to (6.center);
		\draw (9.center) to (3);
		\draw (18) to (20);
		\draw (19) to (21);
		\draw (22) to (24);
		\draw (23) to (25);
		\draw [style=ebit, bend left=270, looseness=1.25] (22) to (23);
		\draw [style=ebit, bend right=90, looseness=1.25] (18) to (19);
		\draw (18) to (12);
		\draw (19) to (13);
		\draw (15) to (23);
		\draw (22) to (14);
		\draw (27) to (29);
		\draw (31) to (33);
		\draw (26) to (28);
		\draw (30) to (32);
		\draw (34) to (36);
		\draw (35) to (37);
		\draw (38) to (40);
		\draw (39) to (41);
		\draw [style=ebit, bend left=270, looseness=1.25] (38) to (39);
		\draw [style=ebit, bend right=90, looseness=1.25] (34) to (35);
		\draw (34) to (28);
		\draw (35) to (29);
		\draw (31) to (39);
		\draw (38) to (30);
		\draw (2) to (26);
		\draw (3) to (27);
		\draw [style=dotted] (46.center) to (47.center);
		\draw (2) to (45.center);
		\draw (0) to (44.center);
		\draw (1) to (43.center);
		\draw (3) to (42.center);
		\draw [style=braceedge] (64.center) to (63.center);
		\draw [style=braceedge] (62.center) to (61.center);
		\draw [style=braceedge] (68.center) to (67.center);
		\draw (12) to (48.center);
		\draw (13) to (52.center);
		\draw (49.center) to (14);
		\draw (50.center) to (15);
		\draw (29) to (56.center);
		\draw (28) to (55.center);
		\draw (57.center) to (30);
		\draw (58.center) to (31);
		\draw (74.center) to (70.center);
		\draw (70.center) to (71.center);
		\draw (70.center) to (72.center);
		\draw (73.center) to (70.center);
		\draw (79.center) to (75.center);
		\draw (75.center) to (76.center);
		\draw (75.center) to (77.center);
		\draw (78.center) to (75.center);
		\draw (84.center) to (80.center);
		\draw (80.center) to (81.center);
		\draw (80.center) to (82.center);
		\draw (83.center) to (80.center);
		\draw (89.center) to (85.center);
		\draw (85.center) to (86.center);
		\draw (85.center) to (87.center);
		\draw (88.center) to (85.center);
		\draw (70.center) to (10);
		\draw (70.center) to (75.center);
		\draw (11) to (85.center);
		\draw (85.center) to (80.center);
		\draw [style=ebit, bend left=270] (90.center) to (91.center);
		\draw (90.center) to (75.center);
		\draw (91.center) to (80.center);
		\draw (95) to (85.center);
		\draw (92) to (70.center);
		\draw (75.center) to (93);
		\draw (80.center) to (94);
		\draw (100.center) to (96.center);
		\draw (96.center) to (97.center);
		\draw (96.center) to (98.center);
		\draw (99.center) to (96.center);
		\draw (105.center) to (101.center);
		\draw (101.center) to (102.center);
		\draw (101.center) to (103.center);
		\draw (104.center) to (101.center);
		\draw (110.center) to (106.center);
		\draw (106.center) to (107.center);
		\draw (106.center) to (108.center);
		\draw (109.center) to (106.center);
		\draw (115.center) to (111.center);
		\draw (111.center) to (112.center);
		\draw (111.center) to (113.center);
		\draw (114.center) to (111.center);
		\draw (96.center) to (101.center);
		\draw (111.center) to (106.center);
		\draw [style=ebit, bend left=270] (116.center) to (117.center);
		\draw (116.center) to (101.center);
		\draw (117.center) to (106.center);
		\draw (121) to (111.center);
		\draw (118) to (96.center);
		\draw (101.center) to (119);
		\draw (106.center) to (120);
		\draw (96.center) to (26);
		\draw (111.center) to (27);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/A03_app_FT_w/y_gadget.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (8) at (-2, 0) {};
		\node [style=none] (10) at (-3.75, 0.25) {};
		\node [style=none] (11) at (-3.25, 0.25) {};
		\node [style=none] (12) at (-3.75, -0.25) {};
		\node [style=none] (13) at (-3.25, -0.25) {};
		\node [style=none] (14) at (-3.5, 0) {\tiny $Y$};
		\node [style=none] (15) at (-3.5, 0.25) {};
		\node [style=none] (16) at (-3.75, 0) {};
		\node [style=none] (17) at (-3.25, 0) {};
		\node [style=none] (18) at (-3.5, -0.25) {};
		\node [style=X dot] (19) at (-3.5, 1.25) {};
		\node [style=Z dot] (20) at (-3.5, 2) {};
		\node [style=sLabel] (21) at (-3.25, 1.625) {\tiny 1};
		\node [style=none] (22) at (2.75, 0.25) {};
		\node [style=none] (23) at (3.25, 0.25) {};
		\node [style=none] (24) at (2.75, -0.25) {};
		\node [style=none] (25) at (3.25, -0.25) {};
		\node [style=none] (26) at (3, 0) {\tiny $X$};
		\node [style=none] (27) at (3, 0.25) {};
		\node [style=none] (28) at (2.75, 0) {};
		\node [style=none] (29) at (3.25, 0) {};
		\node [style=none] (30) at (5.25, 0) {};
		\node [style=none] (31) at (3, -0.25) {};
		\node [style=none] (32) at (4.25, 0.25) {};
		\node [style=none] (33) at (4.75, 0.25) {};
		\node [style=none] (34) at (4.25, -0.25) {};
		\node [style=none] (35) at (4.75, -0.25) {};
		\node [style=none] (36) at (4.5, 0) {\tiny $Z$};
		\node [style=none] (37) at (4.5, 0.25) {};
		\node [style=none] (38) at (4.25, 0) {};
		\node [style=none] (39) at (4.75, 0) {};
		\node [style=none] (40) at (4.5, -0.25) {};
		\node [style=X dot] (41) at (3.75, 1.25) {};
		\node [style=Z dot] (42) at (3.75, 2) {};
		\node [style=sLabel] (43) at (4, 1.625) {\tiny 1};
		\node [style=none] (44) at (0, 0) {$\FaultEq$};
		\node [style=none] (45) at (-5, 0) {};
		\node [style=none] (46) at (2, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=fault-free] (13.center) to (12.center);
		\draw [style=fault-free] (12.center) to (10.center);
		\draw [style=fault-free] (10.center) to (11.center);
		\draw [style=fault-free] (11.center) to (13.center);
		\draw (20) to (19);
		\draw [style=fault-free] (17.center) to (8.center);
		\draw [style=fault-free, in=-90, out=90] (15.center) to (19);
		\draw [style=fault-free] (24.center) to (22.center);
		\draw [style=fault-free] (22.center) to (23.center);
		\draw [style=fault-free] (23.center) to (25.center);
		\draw [style=fault-free] (25.center) to (24.center);
		\draw [style=fault-free] (35.center) to (34.center);
		\draw [style=fault-free] (34.center) to (32.center);
		\draw [style=fault-free] (32.center) to (33.center);
		\draw [style=fault-free] (33.center) to (35.center);
		\draw (42) to (41);
		\draw [style=fault-free] (29.center) to (38.center);
		\draw [style=fault-free] (39.center) to (30.center);
		\draw [style=fault-free, in=-90, out=90] (37.center) to (41);
		\draw [style=fault-free, in=-90, out=90] (27.center) to (41);
		\draw [style=fault-free] (28.center) to (46.center);
		\draw [style=fault-free] (16.center) to (45.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/A03_app_FT_w/y_proof1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z dot] (0) at (-9, 1.5) {};
		\node [style=Z dot] (1) at (-6, 1.5) {};
		\node [style=Z dot] (2) at (-9, -1.5) {};
		\node [style=Z dot] (3) at (-6, -1.5) {};
		\node [style=none] (4) at (-10.5, -1.5) {};
		\node [style=none] (5) at (-10.5, 1.5) {};
		\node [style=none] (9) at (-7, 1.75) {};
		\node [style=none] (10) at (-6.5, 1.75) {};
		\node [style=none] (11) at (-7, 1.25) {};
		\node [style=none] (12) at (-6.5, 1.25) {};
		\node [style=none] (13) at (-6.75, 1.5) {\tiny $Z$};
		\node [style=none] (14) at (-6.75, 1.75) {};
		\node [style=none] (15) at (-7, 1.5) {};
		\node [style=none] (16) at (-6.5, 1.5) {};
		\node [style=none] (37) at (-8.5, 1.75) {};
		\node [style=none] (38) at (-8, 1.75) {};
		\node [style=none] (39) at (-8.5, 1.25) {};
		\node [style=none] (40) at (-8, 1.25) {};
		\node [style=none] (41) at (-8.25, 1.5) {\tiny $X$};
		\node [style=none] (42) at (-8.25, 1.75) {};
		\node [style=none] (43) at (-8.5, 1.5) {};
		\node [style=none] (44) at (-8, 1.5) {};
		\node [style=none] (45) at (-4.5, -1.5) {};
		\node [style=none] (46) at (-4.5, 1.5) {};
		\node [style=none] (56) at (-6.75, 1.25) {};
		\node [style=none] (58) at (-8.25, 1.25) {};
		\node [style=X dot] (59) at (-7.5, 2.625) {};
		\node [style=Z dot] (60) at (-7.5, 3.375) {};
		\node [style=sLabel] (61) at (-7.25, 3) {\tiny 1};
		\node [style=none] (62) at (-3.5, 0) {$\FaultEq$};
		\node [style=Z dot] (63) at (-1, 1.5) {};
		\node [style=Z dot] (64) at (1, 1.5) {};
		\node [style=Z dot] (65) at (-1, -1.5) {};
		\node [style=Z dot] (66) at (1, -1.5) {};
		\node [style=none] (67) at (-2.5, -1.5) {};
		\node [style=none] (68) at (-2.5, 1.5) {};
		\node [style=none] (154) at (-7.75, -1.25) {};
		\node [style=none] (155) at (-7.25, -1.25) {};
		\node [style=none] (156) at (-7.75, -1.75) {};
		\node [style=none] (157) at (-7.25, -1.75) {};
		\node [style=none] (158) at (-7.5, -1.5) {\tiny $X$};
		\node [style=none] (159) at (-7.5, -1.25) {};
		\node [style=none] (160) at (-7.75, -1.5) {};
		\node [style=none] (161) at (-7.25, -1.5) {};
		\node [style=none] (163) at (-7.5, -1.75) {};
		\node [style=none] (182) at (5, 0) {$\FaultEq$};
		\node [style=Z dot] (183) at (7.5, 1.5) {};
		\node [style=Z dot] (184) at (9.5, 1.5) {};
		\node [style=Z dot] (185) at (7.5, -1.5) {};
		\node [style=Z dot] (186) at (9.5, -1.5) {};
		\node [style=none] (187) at (6, -1.5) {};
		\node [style=none] (188) at (6, 1.5) {};
		\node [style=none] (197) at (10.75, -1.75) {};
		\node [style=none] (198) at (11.25, -1.75) {};
		\node [style=none] (199) at (10.75, -1.25) {};
		\node [style=none] (200) at (11.25, -1.25) {};
		\node [style=none] (201) at (11, -1.5) {\tiny $X$};
		\node [style=none] (202) at (11, -1.75) {};
		\node [style=none] (203) at (10.75, -1.5) {};
		\node [style=none] (204) at (11.25, -1.5) {};
		\node [style=none] (205) at (11, -1.25) {};
		\node [style=none] (206) at (12.5, -1.5) {};
		\node [style=X dot] (221) at (11, -2.375) {};
		\node [style=Z dot] (222) at (11, -3.125) {};
		\node [style=sLabel] (223) at (11.25, -2.75) {\tiny 1};
		\node [style=none] (227) at (10, 1.75) {};
		\node [style=none] (228) at (10.5, 1.75) {};
		\node [style=none] (229) at (10, 1.25) {};
		\node [style=none] (230) at (10.5, 1.25) {};
		\node [style=none] (231) at (10.25, 1.5) {\tiny $X$};
		\node [style=none] (232) at (10.25, 1.75) {};
		\node [style=none] (233) at (10, 1.5) {};
		\node [style=none] (234) at (10.5, 1.5) {};
		\node [style=none] (235) at (12.5, 1.5) {};
		\node [style=none] (236) at (10.25, 1.25) {};
		\node [style=none] (237) at (11.5, 1.75) {};
		\node [style=none] (238) at (12, 1.75) {};
		\node [style=none] (239) at (11.5, 1.25) {};
		\node [style=none] (240) at (12, 1.25) {};
		\node [style=none] (241) at (11.75, 1.5) {\tiny $Z$};
		\node [style=none] (242) at (11.75, 1.75) {};
		\node [style=none] (243) at (11.5, 1.5) {};
		\node [style=none] (244) at (12, 1.5) {};
		\node [style=none] (245) at (11.75, 1.25) {};
		\node [style=X dot] (246) at (11, 2.75) {};
		\node [style=Z dot] (247) at (11, 3.5) {};
		\node [style=sLabel] (248) at (11.25, 3.125) {\tiny 1};
		\node [style=none] (271) at (1.5, 1.75) {};
		\node [style=none] (272) at (2, 1.75) {};
		\node [style=none] (273) at (1.5, 1.25) {};
		\node [style=none] (274) at (2, 1.25) {};
		\node [style=none] (275) at (1.75, 1.5) {\tiny $X$};
		\node [style=none] (276) at (1.75, 1.75) {};
		\node [style=none] (277) at (1.5, 1.5) {};
		\node [style=none] (278) at (2, 1.5) {};
		\node [style=none] (279) at (1.5, -1.75) {};
		\node [style=none] (280) at (2, -1.75) {};
		\node [style=none] (281) at (1.5, -1.25) {};
		\node [style=none] (282) at (2, -1.25) {};
		\node [style=none] (283) at (1.75, -1.5) {\tiny $X$};
		\node [style=none] (284) at (1.75, -1.75) {};
		\node [style=none] (285) at (1.5, -1.5) {};
		\node [style=none] (286) at (2, -1.5) {};
		\node [style=none] (287) at (1.75, -1.25) {};
		\node [style=none] (288) at (3, -1.5) {};
		\node [style=none] (289) at (4, 1.5) {};
		\node [style=none] (290) at (1.75, 1.25) {};
		\node [style=none] (291) at (3, 1.75) {};
		\node [style=none] (292) at (3.5, 1.75) {};
		\node [style=none] (293) at (3, 1.25) {};
		\node [style=none] (294) at (3.5, 1.25) {};
		\node [style=none] (295) at (3.25, 1.5) {\tiny $Z$};
		\node [style=none] (296) at (3.25, 1.75) {};
		\node [style=none] (297) at (3, 1.5) {};
		\node [style=none] (298) at (3.5, 1.5) {};
		\node [style=none] (299) at (3.25, 1.25) {};
		\node [style=X dot] (300) at (2.5, 2.75) {};
		\node [style=Z dot] (301) at (2.5, 3.5) {};
		\node [style=sLabel] (302) at (2.75, 3.125) {\tiny 2};
		\node [style=X dot] (303) at (-7.5, -2.375) {};
		\node [style=Z dot] (304) at (-7.5, -3.125) {};
		\node [style=sLabel] (305) at (-7.25, -2.75) {\tiny 1};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=fault-free] (11.center) to (9.center);
		\draw [style=fault-free] (9.center) to (10.center);
		\draw [style=fault-free] (10.center) to (12.center);
		\draw [style=fault-free] (12.center) to (11.center);
		\draw [style=fault-free] (40.center) to (39.center);
		\draw [style=fault-free] (39.center) to (37.center);
		\draw [style=fault-free] (37.center) to (38.center);
		\draw [style=fault-free] (38.center) to (40.center);
		\draw [style=fault-free] (0) to (2);
		\draw [style=fault-free] (1) to (3);
		\draw (59) to (60);
		\draw [style=fault-free, in=90, out=-90] (59) to (42.center);
		\draw [style=fault-free, in=90, out=-90] (59) to (14.center);
		\draw [style=fault-free] (63) to (64);
		\draw [style=fault-free] (65) to (66);
		\draw [style=fault-free] (63) to (65);
		\draw [style=fault-free] (64) to (66);
		\draw [style=fault-free] (44.center) to (15.center);
		\draw [style=fault-free] (16.center) to (1);
		\draw [style=fault-free] (43.center) to (0);
		\draw [style=fault-free] (1) to (46.center);
		\draw [style=fault-free] (0) to (5.center);
		\draw [style=fault-free] (157.center) to (156.center);
		\draw [style=fault-free] (156.center) to (154.center);
		\draw [style=fault-free] (154.center) to (155.center);
		\draw [style=fault-free] (155.center) to (157.center);
		\draw [style=fault-free] (2) to (160.center);
		\draw [style=fault-free] (2) to (4.center);
		\draw [style=fault-free] (3) to (45.center);
		\draw [style=fault-free] (63) to (68.center);
		\draw [style=fault-free] (65) to (67.center);
		\draw [style=fault-free] (200.center) to (199.center);
		\draw [style=fault-free] (199.center) to (197.center);
		\draw [style=fault-free] (197.center) to (198.center);
		\draw [style=fault-free] (198.center) to (200.center);
		\draw [style=fault-free] (183) to (184);
		\draw [style=fault-free] (185) to (186);
		\draw [style=fault-free] (186) to (203.center);
		\draw [style=fault-free] (183) to (185);
		\draw [style=fault-free] (184) to (186);
		\draw [style=fault-free] (204.center) to (206.center);
		\draw [style=fault-free] (183) to (188.center);
		\draw [style=fault-free] (185) to (187.center);
		\draw (221) to (222);
		\draw [style=fault-free] (202.center) to (221);
		\draw [style=fault-free] (229.center) to (227.center);
		\draw [style=fault-free] (227.center) to (228.center);
		\draw [style=fault-free] (228.center) to (230.center);
		\draw [style=fault-free] (230.center) to (229.center);
		\draw [style=fault-free] (240.center) to (239.center);
		\draw [style=fault-free] (239.center) to (237.center);
		\draw [style=fault-free] (237.center) to (238.center);
		\draw [style=fault-free] (238.center) to (240.center);
		\draw (247) to (246);
		\draw [style=fault-free] (234.center) to (243.center);
		\draw [style=fault-free] (244.center) to (235.center);
		\draw [style=fault-free, in=-90, out=90] (242.center) to (246);
		\draw [style=fault-free, in=-90, out=90] (232.center) to (246);
		\draw [style=fault-free] (161.center) to (3);
		\draw [style=fault-free] (273.center) to (271.center);
		\draw [style=fault-free] (271.center) to (272.center);
		\draw [style=fault-free] (272.center) to (274.center);
		\draw [style=fault-free] (274.center) to (273.center);
		\draw [style=fault-free] (282.center) to (281.center);
		\draw [style=fault-free] (281.center) to (279.center);
		\draw [style=fault-free] (279.center) to (280.center);
		\draw [style=fault-free] (280.center) to (282.center);
		\draw [style=fault-free] (286.center) to (288.center);
		\draw [style=fault-free] (294.center) to (293.center);
		\draw [style=fault-free] (293.center) to (291.center);
		\draw [style=fault-free] (291.center) to (292.center);
		\draw [style=fault-free] (292.center) to (294.center);
		\draw (301) to (300);
		\draw [style=fault-free] (278.center) to (297.center);
		\draw [style=fault-free, in=-90, out=90, looseness=0.75] (287.center) to (300);
		\draw [style=fault-free] (298.center) to (289.center);
		\draw [style=fault-free, in=-90, out=90] (296.center) to (300);
		\draw [style=fault-free, in=-90, out=90] (276.center) to (300);
		\draw [style=fault-free] (64) to (277.center);
		\draw [style=fault-free] (66) to (285.center);
		\draw [style=fault-free] (184) to (233.center);
		\draw (303) to (304);
		\draw [style=fault-free] (163.center) to (303);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/A03_app_FT_w/y_proof2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z dot] (0) at (-5.5, 1.5) {};
		\node [style=Z dot] (1) at (-3.5, 1.5) {};
		\node [style=Z dot] (2) at (-5.5, -1.5) {};
		\node [style=Z dot] (3) at (-3.5, -1.5) {};
		\node [style=none] (4) at (-7, -1.5) {};
		\node [style=none] (5) at (-7, 1.5) {};
		\node [style=none] (37) at (-4.75, 1.75) {};
		\node [style=none] (38) at (-4.25, 1.75) {};
		\node [style=none] (39) at (-4.75, 1.25) {};
		\node [style=none] (40) at (-4.25, 1.25) {};
		\node [style=none] (41) at (-4.5, 1.5) {\tiny $X$};
		\node [style=none] (42) at (-4.5, 1.75) {};
		\node [style=none] (43) at (-4.75, 1.5) {};
		\node [style=none] (44) at (-4.25, 1.5) {};
		\node [style=none] (45) at (-2, -1.5) {};
		\node [style=none] (46) at (-2, 1.5) {};
		\node [style=none] (58) at (-4.5, 1.25) {};
		\node [style=X dot] (59) at (-4.5, 2.625) {};
		\node [style=Z dot] (60) at (-4.5, 3.375) {};
		\node [style=sLabel] (61) at (-4.25, 3) {\tiny 1};
		\node [style=none] (62) at (0, 0) {$\FaultEq$};
		\node [style=Z dot] (63) at (3.5, 1.5) {};
		\node [style=Z dot] (64) at (5.5, 1.5) {};
		\node [style=Z dot] (65) at (3.5, -1.5) {};
		\node [style=Z dot] (66) at (5.5, -1.5) {};
		\node [style=none] (67) at (2, -1.5) {};
		\node [style=none] (68) at (2, 1.5) {};
		\node [style=none] (72) at (6, 1.75) {};
		\node [style=none] (73) at (6.5, 1.75) {};
		\node [style=none] (74) at (6, 1.25) {};
		\node [style=none] (75) at (6.5, 1.25) {};
		\node [style=none] (76) at (6.25, 1.5) {\tiny $X$};
		\node [style=none] (77) at (6.25, 1.75) {};
		\node [style=none] (78) at (6, 1.5) {};
		\node [style=none] (79) at (6.5, 1.5) {};
		\node [style=none] (108) at (8.5, -1.5) {};
		\node [style=none] (109) at (8.5, 1.5) {};
		\node [style=none] (119) at (6.25, 1.25) {};
		\node [style=none] (170) at (7.5, 1.75) {};
		\node [style=none] (171) at (8, 1.75) {};
		\node [style=none] (172) at (7.5, 1.25) {};
		\node [style=none] (173) at (8, 1.25) {};
		\node [style=none] (174) at (7.75, 1.5) {\tiny $Z$};
		\node [style=none] (175) at (7.75, 1.75) {};
		\node [style=none] (176) at (7.5, 1.5) {};
		\node [style=none] (177) at (8, 1.5) {};
		\node [style=none] (178) at (7.75, 1.25) {};
		\node [style=X dot] (179) at (7, 2.75) {};
		\node [style=Z dot] (180) at (7, 3.5) {};
		\node [style=sLabel] (181) at (8.25, 3.125) {\tiny $1+w_Y$};
		\node [style=X dot] (233) at (-2.25, 0) {};
		\node [style=Z dot] (234) at (-1, 0) {};
		\node [style=sLabel] (237) at (-1.65, -0.275) {\tiny $w_Y$};
		\node [style=none] (238) at (-3.75, 0.75) {};
		\node [style=none] (239) at (-3.25, 0.75) {};
		\node [style=none] (240) at (-3.75, 0.25) {};
		\node [style=none] (241) at (-3.25, 0.25) {};
		\node [style=none] (242) at (-3.5, 0.5) {\tiny $Z$};
		\node [style=none] (243) at (-3.5, 0.75) {};
		\node [style=none] (244) at (-3.5, 0.25) {};
		\node [style=none] (245) at (-3.25, 0.5) {};
		\node [style=none] (246) at (-3.75, -0.25) {};
		\node [style=none] (247) at (-3.25, -0.25) {};
		\node [style=none] (248) at (-3.75, -0.75) {};
		\node [style=none] (249) at (-3.25, -0.75) {};
		\node [style=none] (250) at (-3.5, -0.5) {\tiny $X$};
		\node [style=none] (251) at (-3.5, -0.25) {};
		\node [style=none] (252) at (-3.5, -0.75) {};
		\node [style=none] (253) at (-3.25, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=fault-free] (40.center) to (39.center);
		\draw [style=fault-free] (39.center) to (37.center);
		\draw [style=fault-free] (37.center) to (38.center);
		\draw [style=fault-free] (38.center) to (40.center);
		\draw [style=fault-free] (0) to (2);
		\draw (59) to (60);
		\draw [style=fault-free, in=90, out=-90] (59) to (42.center);
		\draw [style=fault-free] (74.center) to (72.center);
		\draw [style=fault-free] (72.center) to (73.center);
		\draw [style=fault-free] (73.center) to (75.center);
		\draw [style=fault-free] (75.center) to (74.center);
		\draw [style=fault-free] (63) to (64);
		\draw [style=fault-free] (65) to (66);
		\draw [style=fault-free] (63) to (65);
		\draw [style=fault-free] (64) to (66);
		\draw [style=fault-free] (64) to (78.center);
		\draw [style=fault-free] (43.center) to (0);
		\draw [style=fault-free] (1) to (46.center);
		\draw [style=fault-free] (0) to (5.center);
		\draw [style=fault-free] (2) to (4.center);
		\draw [style=fault-free] (3) to (45.center);
		\draw [style=fault-free] (173.center) to (172.center);
		\draw [style=fault-free] (172.center) to (170.center);
		\draw [style=fault-free] (170.center) to (171.center);
		\draw [style=fault-free] (171.center) to (173.center);
		\draw (180) to (179);
		\draw [style=fault-free] (79.center) to (176.center);
		\draw [style=fault-free] (177.center) to (109.center);
		\draw [style=fault-free, in=-90, out=90] (175.center) to (179);
		\draw [style=fault-free, in=-90, out=90] (77.center) to (179);
		\draw [style=fault-free] (63) to (68.center);
		\draw [style=fault-free] (65) to (67.center);
		\draw (234) to (233);
		\draw [style=fault-free] (239.center) to (241.center);
		\draw [style=fault-free] (241.center) to (240.center);
		\draw [style=fault-free] (240.center) to (238.center);
		\draw [style=fault-free] (238.center) to (239.center);
		\draw [style=fault-free] (247.center) to (249.center);
		\draw [style=fault-free] (249.center) to (248.center);
		\draw [style=fault-free] (248.center) to (246.center);
		\draw [style=fault-free] (246.center) to (247.center);
		\draw [style=fault-free, in=0, out=-180, looseness=1.25] (233) to (245.center);
		\draw [style=fault-free, in=0, out=180] (233) to (253.center);
		\draw [style=fault-free] (1) to (243.center);
		\draw [style=fault-free] (244.center) to (251.center);
		\draw [style=fault-free] (252.center) to (3);
		\draw [style=fault-free] (3) to (2);
		\draw [style=fault-free] (1) to (44.center);
		\draw [style=fault-free] (66) to (108.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/A03_app_FT_w/y_proof3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z dot] (0) at (-5.5, 1.5) {};
		\node [style=Z dot] (1) at (-3.5, 1.5) {};
		\node [style=Z dot] (2) at (-5.5, -1.5) {};
		\node [style=Z dot] (3) at (-3.5, -1.5) {};
		\node [style=none] (4) at (-7, -1.5) {};
		\node [style=none] (5) at (-7, 1.5) {};
		\node [style=none] (14) at (-2, -1.5) {};
		\node [style=none] (15) at (-2, 1.5) {};
		\node [style=none] (20) at (0, 0) {$\FaultEq$};
		\node [style=Z dot] (21) at (3.5, 1.5) {};
		\node [style=Z dot] (22) at (5.5, 1.5) {};
		\node [style=Z dot] (23) at (3.5, -1.5) {};
		\node [style=Z dot] (24) at (5.5, -1.5) {};
		\node [style=none] (25) at (1.5, -1.5) {};
		\node [style=none] (26) at (1.5, 1.5) {};
		\node [style=X dot] (50) at (-2.25, 0) {};
		\node [style=Z dot] (51) at (-1, 0) {};
		\node [style=sLabel] (52) at (-1.65, -0.275) {\tiny $w_Y$};
		\node [style=none] (53) at (-3.75, 0.75) {};
		\node [style=none] (54) at (-3.25, 0.75) {};
		\node [style=none] (55) at (-3.75, 0.25) {};
		\node [style=none] (56) at (-3.25, 0.25) {};
		\node [style=none] (57) at (-3.5, 0.5) {\tiny $Z$};
		\node [style=none] (58) at (-3.5, 0.75) {};
		\node [style=none] (59) at (-3.5, 0.25) {};
		\node [style=none] (60) at (-3.25, 0.5) {};
		\node [style=none] (61) at (-3.75, -0.25) {};
		\node [style=none] (62) at (-3.25, -0.25) {};
		\node [style=none] (63) at (-3.75, -0.75) {};
		\node [style=none] (64) at (-3.25, -0.75) {};
		\node [style=none] (65) at (-3.5, -0.5) {\tiny $X$};
		\node [style=none] (66) at (-3.5, -0.25) {};
		\node [style=none] (67) at (-3.5, -0.75) {};
		\node [style=none] (68) at (-3.25, -0.5) {};
		\node [style=X dot] (69) at (-6.75, 0) {};
		\node [style=Z dot] (70) at (-8, 0) {};
		\node [style=sLabel] (71) at (-7.4, -0.275) {\tiny $v_Y$};
		\node [style=none] (72) at (-5.75, 0.75) {};
		\node [style=none] (73) at (-5.25, 0.75) {};
		\node [style=none] (74) at (-5.75, 0.25) {};
		\node [style=none] (75) at (-5.25, 0.25) {};
		\node [style=none] (76) at (-5.5, 0.5) {\tiny $Z$};
		\node [style=none] (77) at (-5.5, 0.75) {};
		\node [style=none] (78) at (-5.5, 0.25) {};
		\node [style=none] (79) at (-5.75, 0.5) {};
		\node [style=none] (80) at (-5.75, -0.25) {};
		\node [style=none] (81) at (-5.25, -0.25) {};
		\node [style=none] (82) at (-5.75, -0.75) {};
		\node [style=none] (83) at (-5.25, -0.75) {};
		\node [style=none] (84) at (-5.5, -0.5) {\tiny $X$};
		\node [style=none] (85) at (-5.5, -0.25) {};
		\node [style=none] (86) at (-5.5, -0.75) {};
		\node [style=none] (87) at (-5.75, -0.5) {};
		\node [style=none] (91) at (6.25, 1.75) {};
		\node [style=none] (92) at (6.75, 1.75) {};
		\node [style=none] (93) at (6.25, 1.25) {};
		\node [style=none] (94) at (6.75, 1.25) {};
		\node [style=none] (95) at (6.5, 1.5) {\tiny $X$};
		\node [style=none] (96) at (6.5, 1.75) {};
		\node [style=none] (97) at (6.25, 1.5) {};
		\node [style=none] (98) at (6.75, 1.5) {};
		\node [style=none] (99) at (2.25, 1.75) {};
		\node [style=none] (100) at (2.75, 1.75) {};
		\node [style=none] (101) at (2.25, 1.25) {};
		\node [style=none] (102) at (2.75, 1.25) {};
		\node [style=none] (103) at (2.5, 1.5) {\tiny $X$};
		\node [style=none] (104) at (2.5, 1.75) {};
		\node [style=none] (105) at (2.25, 1.5) {};
		\node [style=none] (106) at (2.75, 1.5) {};
		\node [style=none] (110) at (6.5, 1.25) {};
		\node [style=none] (111) at (2.5, 1.25) {};
		\node [style=X dot] (112) at (4.5, 2.625) {};
		\node [style=Z dot] (113) at (4.5, 3.375) {};
		\node [style=sLabel] (114) at (5.75, 3) {\tiny $v_Y +w_Y$};
		\node [style=none] (115) at (7.5, 1.5) {};
		\node [style=none] (116) at (7.5, -1.5) {};
		\node [style=none] (193) at (-8.5, -6.5) {$\FaultEq$};
		\node [style=Z dot] (194) at (-4.5, -5) {};
		\node [style=Z dot] (196) at (-4.5, -8) {};
		\node [style=none] (198) at (-6.75, -8) {};
		\node [style=none] (199) at (-6.75, -5) {};
		\node [style=none] (200) at (-3.5, -4.75) {};
		\node [style=none] (201) at (-3, -4.75) {};
		\node [style=none] (202) at (-3.5, -5.25) {};
		\node [style=none] (203) at (-3, -5.25) {};
		\node [style=none] (204) at (-3.25, -5) {\tiny $X$};
		\node [style=none] (205) at (-3.25, -4.75) {};
		\node [style=none] (206) at (-3.5, -5) {};
		\node [style=none] (207) at (-3, -5) {};
		\node [style=none] (208) at (-6, -4.75) {};
		\node [style=none] (209) at (-5.5, -4.75) {};
		\node [style=none] (210) at (-6, -5.25) {};
		\node [style=none] (211) at (-5.5, -5.25) {};
		\node [style=none] (212) at (-5.75, -5) {\tiny $X$};
		\node [style=none] (213) at (-5.75, -4.75) {};
		\node [style=none] (214) at (-6, -5) {};
		\node [style=none] (215) at (-5.5, -5) {};
		\node [style=none] (216) at (-3.25, -5.25) {};
		\node [style=none] (217) at (-5.75, -5.25) {};
		\node [style=X dot] (218) at (-4.5, -3.875) {};
		\node [style=Z dot] (219) at (-4.5, -3.125) {};
		\node [style=sLabel] (220) at (-3.25, -3.5) {\tiny $v_Y +w_Y$};
		\node [style=none] (221) at (-2.25, -5) {};
		\node [style=none] (222) at (-2.25, -8) {};
		\node [style=none] (223) at (0, -6.5) {$\FaultEq$};
		\node [style=X dot] (253) at (5.75, -6.5) {};
		\node [style=Z dot] (254) at (7, -6.5) {};
		\node [style=sLabel] (255) at (6.6, -7.025) {\tiny $v_Y +w_Y$};
		\node [style=none] (256) at (4.25, -6.25) {};
		\node [style=none] (257) at (4.75, -6.25) {};
		\node [style=none] (258) at (4.25, -6.75) {};
		\node [style=none] (259) at (4.75, -6.75) {};
		\node [style=none] (260) at (4.5, -6.5) {\tiny $X$};
		\node [style=none] (261) at (4.5, -6.25) {};
		\node [style=none] (262) at (4.5, -6.75) {};
		\node [style=none] (263) at (4.75, -6.5) {};
		\node [style=Z dot] (264) at (4.5, -5) {};
		\node [style=Z dot] (265) at (4.5, -8) {};
		\node [style=none] (266) at (3, -8) {};
		\node [style=none] (267) at (3, -5) {};
		\node [style=none] (289) at (6, -5) {};
		\node [style=none] (290) at (6, -8) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=fault-free] (21) to (22);
		\draw [style=fault-free] (23) to (24);
		\draw [style=fault-free] (21) to (23);
		\draw [style=fault-free] (22) to (24);
		\draw [style=fault-free] (1) to (15.center);
		\draw [style=fault-free] (0) to (5.center);
		\draw [style=fault-free] (2) to (4.center);
		\draw [style=fault-free] (3) to (14.center);
		\draw [style=fault-free] (23) to (25.center);
		\draw (51) to (50);
		\draw [style=fault-free] (54.center) to (56.center);
		\draw [style=fault-free] (56.center) to (55.center);
		\draw [style=fault-free] (55.center) to (53.center);
		\draw [style=fault-free] (53.center) to (54.center);
		\draw [style=fault-free] (62.center) to (64.center);
		\draw [style=fault-free] (64.center) to (63.center);
		\draw [style=fault-free] (63.center) to (61.center);
		\draw [style=fault-free] (61.center) to (62.center);
		\draw [style=fault-free, in=0, out=180] (50) to (60.center);
		\draw [style=fault-free, in=0, out=180] (50) to (68.center);
		\draw [style=fault-free] (1) to (58.center);
		\draw [style=fault-free] (59.center) to (66.center);
		\draw [style=fault-free] (67.center) to (3);
		\draw [style=fault-free] (3) to (2);
		\draw [style=fault-free] (0) to (1);
		\draw (70) to (69);
		\draw [style=fault-free] (73.center) to (75.center);
		\draw [style=fault-free] (75.center) to (74.center);
		\draw [style=fault-free] (74.center) to (72.center);
		\draw [style=fault-free] (72.center) to (73.center);
		\draw [style=fault-free] (81.center) to (83.center);
		\draw [style=fault-free] (83.center) to (82.center);
		\draw [style=fault-free] (82.center) to (80.center);
		\draw [style=fault-free] (80.center) to (81.center);
		\draw [style=fault-free] (78.center) to (85.center);
		\draw [style=fault-free] (77.center) to (0);
		\draw [style=fault-free] (86.center) to (2);
		\draw [style=fault-free, in=0, out=-180] (79.center) to (69);
		\draw [style=fault-free, in=0, out=180] (87.center) to (69);
		\draw [style=fault-free] (93.center) to (91.center);
		\draw [style=fault-free] (91.center) to (92.center);
		\draw [style=fault-free] (92.center) to (94.center);
		\draw [style=fault-free] (94.center) to (93.center);
		\draw [style=fault-free] (102.center) to (101.center);
		\draw [style=fault-free] (101.center) to (99.center);
		\draw [style=fault-free] (99.center) to (100.center);
		\draw [style=fault-free] (100.center) to (102.center);
		\draw (112) to (113);
		\draw [style=fault-free, in=45, out=-135] (112) to (104.center);
		\draw [style=fault-free, in=135, out=-45] (112) to (96.center);
		\draw [style=fault-free] (21) to (106.center);
		\draw [style=fault-free] (105.center) to (26.center);
		\draw [style=fault-free] (22) to (97.center);
		\draw [style=fault-free] (98.center) to (115.center);
		\draw [style=fault-free] (24) to (116.center);
		\draw [style=fault-free] (194) to (196);
		\draw [style=fault-free] (196) to (198.center);
		\draw [style=fault-free] (202.center) to (200.center);
		\draw [style=fault-free] (200.center) to (201.center);
		\draw [style=fault-free] (201.center) to (203.center);
		\draw [style=fault-free] (203.center) to (202.center);
		\draw [style=fault-free] (211.center) to (210.center);
		\draw [style=fault-free] (210.center) to (208.center);
		\draw [style=fault-free] (208.center) to (209.center);
		\draw [style=fault-free] (209.center) to (211.center);
		\draw (218) to (219);
		\draw [style=fault-free, in=90, out=-90, looseness=0.75] (218) to (213.center);
		\draw [style=fault-free, in=90, out=-90, looseness=0.75] (218) to (205.center);
		\draw [style=fault-free] (194) to (215.center);
		\draw [style=fault-free] (214.center) to (199.center);
		\draw [style=fault-free] (207.center) to (221.center);
		\draw [style=fault-free] (206.center) to (194);
		\draw [style=fault-free] (196) to (222.center);
		\draw (254) to (253);
		\draw [style=fault-free] (257.center) to (259.center);
		\draw [style=fault-free] (259.center) to (258.center);
		\draw [style=fault-free] (258.center) to (256.center);
		\draw [style=fault-free] (256.center) to (257.center);
		\draw [style=fault-free, in=0, out=180] (253) to (263.center);
		\draw [style=fault-free] (265) to (266.center);
		\draw [style=fault-free] (265) to (290.center);
		\draw [style=fault-free] (265) to (262.center);
		\draw [style=fault-free] (261.center) to (264);
		\draw [style=fault-free] (264) to (267.center);
		\draw [style=fault-free] (264) to (289.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/A03_app_FT_w/y_proof4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z dot] (0) at (-10, 4) {};
		\node [style=Z dot] (1) at (-8, 4) {};
		\node [style=Z dot] (2) at (-10, 1) {};
		\node [style=Z dot] (3) at (-8, 1) {};
		\node [style=none] (4) at (-11.5, 1) {};
		\node [style=none] (5) at (-11.5, 4) {};
		\node [style=none] (6) at (-6.5, 1) {};
		\node [style=none] (7) at (-6.5, 4) {};
		\node [style=none] (8) at (-4.5, 2.5) {$\FaultEq$};
		\node [style=Z dot] (9) at (-1, 4) {};
		\node [style=Z dot] (10) at (1, 4) {};
		\node [style=Z dot] (11) at (-1, 1) {};
		\node [style=Z dot] (12) at (1, 1) {};
		\node [style=none] (13) at (-3, 1) {};
		\node [style=none] (14) at (-3, 4) {};
		\node [style=X dot] (15) at (-6.75, 2.5) {};
		\node [style=Z dot] (16) at (-5.5, 2.5) {};
		\node [style=sLabel] (17) at (-6.15, 2.225) {\tiny $w_X$};
		\node [style=none] (26) at (-8.25, 2.75) {};
		\node [style=none] (27) at (-7.75, 2.75) {};
		\node [style=none] (28) at (-8.25, 2.25) {};
		\node [style=none] (29) at (-7.75, 2.25) {};
		\node [style=none] (30) at (-8, 2.5) {\tiny $X$};
		\node [style=none] (31) at (-8, 2.75) {};
		\node [style=none] (32) at (-8, 2.25) {};
		\node [style=none] (33) at (-7.75, 2.5) {};
		\node [style=X dot] (34) at (-11.25, 2.5) {};
		\node [style=Z dot] (35) at (-12.5, 2.5) {};
		\node [style=sLabel] (36) at (-11.9, 2.225) {\tiny $v_Y$};
		\node [style=none] (37) at (-10.25, 3.25) {};
		\node [style=none] (38) at (-9.75, 3.25) {};
		\node [style=none] (39) at (-10.25, 2.75) {};
		\node [style=none] (40) at (-9.75, 2.75) {};
		\node [style=none] (41) at (-10, 3) {\tiny $Z$};
		\node [style=none] (42) at (-10, 3.25) {};
		\node [style=none] (43) at (-10, 2.75) {};
		\node [style=none] (44) at (-10.25, 3) {};
		\node [style=none] (45) at (-10.25, 2.25) {};
		\node [style=none] (46) at (-9.75, 2.25) {};
		\node [style=none] (47) at (-10.25, 1.75) {};
		\node [style=none] (48) at (-9.75, 1.75) {};
		\node [style=none] (49) at (-10, 2) {\tiny $X$};
		\node [style=none] (50) at (-10, 2.25) {};
		\node [style=none] (51) at (-10, 1.75) {};
		\node [style=none] (52) at (-10.25, 2) {};
		\node [style=none] (53) at (1.75, 4.25) {};
		\node [style=none] (54) at (2.25, 4.25) {};
		\node [style=none] (55) at (1.75, 3.75) {};
		\node [style=none] (56) at (2.25, 3.75) {};
		\node [style=none] (57) at (2, 4) {\tiny $X$};
		\node [style=none] (58) at (2, 4.25) {};
		\node [style=none] (59) at (1.75, 4) {};
		\node [style=none] (60) at (2.25, 4) {};
		\node [style=none] (61) at (-2.25, 4.25) {};
		\node [style=none] (62) at (-1.75, 4.25) {};
		\node [style=none] (63) at (-2.25, 3.75) {};
		\node [style=none] (64) at (-1.75, 3.75) {};
		\node [style=none] (65) at (-2, 4) {\tiny $X$};
		\node [style=none] (66) at (-2, 4.25) {};
		\node [style=none] (67) at (-2.25, 4) {};
		\node [style=none] (68) at (-1.75, 4) {};
		\node [style=none] (69) at (2, 3.75) {};
		\node [style=none] (70) at (-2, 3.75) {};
		\node [style=X dot] (71) at (0, 5.375) {};
		\node [style=Z dot] (72) at (0, 6.125) {};
		\node [style=sLabel] (73) at (1.25, 5.75) {\tiny $v_Y +w_X$};
		\node [style=none] (74) at (4.5, 4) {};
		\node [style=none] (75) at (3, 1) {};
		\node [style=Z dot] (76) at (-10, -2.5) {};
		\node [style=Z dot] (77) at (-8, -2.5) {};
		\node [style=Z dot] (78) at (-10, -5.5) {};
		\node [style=Z dot] (79) at (-8, -5.5) {};
		\node [style=none] (80) at (-11.5, -5.5) {};
		\node [style=none] (81) at (-11.5, -2.5) {};
		\node [style=none] (82) at (-6.5, -5.5) {};
		\node [style=none] (83) at (-6.5, -2.5) {};
		\node [style=none] (84) at (-4.5, -4) {$\FaultEq$};
		\node [style=X dot] (91) at (-6.75, -4) {};
		\node [style=Z dot] (92) at (-5.5, -4) {};
		\node [style=sLabel] (93) at (-6.15, -4.275) {\tiny $w_Y$};
		\node [style=none] (94) at (-8.25, -3.25) {};
		\node [style=none] (95) at (-7.75, -3.25) {};
		\node [style=none] (96) at (-8.25, -3.75) {};
		\node [style=none] (97) at (-7.75, -3.75) {};
		\node [style=none] (98) at (-8, -3.5) {\tiny $Z$};
		\node [style=none] (99) at (-8, -3.25) {};
		\node [style=none] (100) at (-8, -3.75) {};
		\node [style=none] (101) at (-7.75, -3.5) {};
		\node [style=none] (102) at (-8.25, -4.25) {};
		\node [style=none] (103) at (-7.75, -4.25) {};
		\node [style=none] (104) at (-8.25, -4.75) {};
		\node [style=none] (105) at (-7.75, -4.75) {};
		\node [style=none] (106) at (-8, -4.5) {\tiny $X$};
		\node [style=none] (107) at (-8, -4.25) {};
		\node [style=none] (108) at (-8, -4.75) {};
		\node [style=none] (109) at (-7.75, -4.5) {};
		\node [style=X dot] (110) at (-11.25, -4) {};
		\node [style=Z dot] (111) at (-12.5, -4) {};
		\node [style=sLabel] (112) at (-11.9, -4.275) {\tiny $v_X$};
		\node [style=none] (121) at (-10.25, -3.75) {};
		\node [style=none] (122) at (-9.75, -3.75) {};
		\node [style=none] (123) at (-10.25, -4.25) {};
		\node [style=none] (124) at (-9.75, -4.25) {};
		\node [style=none] (125) at (-10, -4) {\tiny $X$};
		\node [style=none] (126) at (-10, -3.75) {};
		\node [style=none] (127) at (-10, -4.25) {};
		\node [style=none] (128) at (-10.25, -4) {};
		\node [style=none] (152) at (3.25, 4.25) {};
		\node [style=none] (153) at (3.75, 4.25) {};
		\node [style=none] (154) at (3.25, 3.75) {};
		\node [style=none] (155) at (3.75, 3.75) {};
		\node [style=none] (156) at (3.5, 4) {\tiny $Z$};
		\node [style=none] (157) at (3.5, 4.25) {};
		\node [style=none] (158) at (3.25, 4) {};
		\node [style=none] (159) at (3.75, 4) {};
		\node [style=none] (160) at (3.5, 3.75) {};
		\node [style=Z dot] (161) at (-1, -2.5) {};
		\node [style=Z dot] (162) at (1, -2.5) {};
		\node [style=Z dot] (163) at (-1, -5.5) {};
		\node [style=Z dot] (164) at (1, -5.5) {};
		\node [style=none] (165) at (-3, -5.5) {};
		\node [style=none] (166) at (-3, -2.5) {};
		\node [style=none] (167) at (1.75, -2.25) {};
		\node [style=none] (168) at (2.25, -2.25) {};
		\node [style=none] (169) at (1.75, -2.75) {};
		\node [style=none] (170) at (2.25, -2.75) {};
		\node [style=none] (171) at (2, -2.5) {\tiny $X$};
		\node [style=none] (172) at (2, -2.25) {};
		\node [style=none] (173) at (1.75, -2.5) {};
		\node [style=none] (174) at (2.25, -2.5) {};
		\node [style=none] (175) at (-2.25, -2.25) {};
		\node [style=none] (176) at (-1.75, -2.25) {};
		\node [style=none] (177) at (-2.25, -2.75) {};
		\node [style=none] (178) at (-1.75, -2.75) {};
		\node [style=none] (179) at (-2, -2.5) {\tiny $X$};
		\node [style=none] (180) at (-2, -2.25) {};
		\node [style=none] (181) at (-2.25, -2.5) {};
		\node [style=none] (182) at (-1.75, -2.5) {};
		\node [style=none] (183) at (2, -2.75) {};
		\node [style=none] (184) at (-2, -2.75) {};
		\node [style=X dot] (185) at (0, -1.125) {};
		\node [style=Z dot] (186) at (0, -0.375) {};
		\node [style=sLabel] (187) at (1.25, -0.75) {\tiny $v_X +w_Y$};
		\node [style=none] (188) at (4.5, -2.5) {};
		\node [style=none] (189) at (3, -5.5) {};
		\node [style=none] (190) at (3.25, -2.25) {};
		\node [style=none] (191) at (3.75, -2.25) {};
		\node [style=none] (192) at (3.25, -2.75) {};
		\node [style=none] (193) at (3.75, -2.75) {};
		\node [style=none] (194) at (3.5, -2.5) {\tiny $Z$};
		\node [style=none] (195) at (3.5, -2.25) {};
		\node [style=none] (196) at (3.25, -2.5) {};
		\node [style=none] (197) at (3.75, -2.5) {};
		\node [style=none] (198) at (3.5, -2.75) {};
		\node [style=Z dot] (199) at (9, 4) {};
		\node [style=Z dot] (200) at (9, 1) {};
		\node [style=none] (201) at (10.5, 1) {};
		\node [style=none] (202) at (10.5, 4) {};
		\node [style=X dot] (203) at (10.25, 2.5) {};
		\node [style=Z dot] (204) at (11.5, 2.5) {};
		\node [style=sLabel] (205) at (11.1, 1.975) {\tiny $v_Y +w_X$};
		\node [style=none] (206) at (8.75, 3.25) {};
		\node [style=none] (207) at (9.25, 3.25) {};
		\node [style=none] (208) at (8.75, 2.75) {};
		\node [style=none] (209) at (9.25, 2.75) {};
		\node [style=none] (210) at (9, 3) {\tiny $Z$};
		\node [style=none] (211) at (9, 3.25) {};
		\node [style=none] (212) at (9, 2.75) {};
		\node [style=none] (213) at (9.25, 3) {};
		\node [style=none] (214) at (8.75, 2.25) {};
		\node [style=none] (215) at (9.25, 2.25) {};
		\node [style=none] (216) at (8.75, 1.75) {};
		\node [style=none] (217) at (9.25, 1.75) {};
		\node [style=none] (218) at (9, 2) {\tiny $X$};
		\node [style=none] (219) at (9, 2.25) {};
		\node [style=none] (220) at (9, 1.75) {};
		\node [style=none] (221) at (9.25, 2) {};
		\node [style=none] (222) at (6, 2.5) {$\FaultEq$};
		\node [style=none] (223) at (7.5, 4) {};
		\node [style=none] (224) at (7.5, 1) {};
		\node [style=Z dot] (225) at (9, -2.5) {};
		\node [style=Z dot] (226) at (9, -5.5) {};
		\node [style=none] (227) at (10.5, -5.5) {};
		\node [style=none] (228) at (10.5, -2.5) {};
		\node [style=X dot] (229) at (10.25, -4) {};
		\node [style=Z dot] (230) at (11.5, -4) {};
		\node [style=sLabel] (231) at (11.1, -4.525) {\tiny $v_X +w_Y$};
		\node [style=none] (232) at (8.75, -3.25) {};
		\node [style=none] (233) at (9.25, -3.25) {};
		\node [style=none] (234) at (8.75, -3.75) {};
		\node [style=none] (235) at (9.25, -3.75) {};
		\node [style=none] (236) at (9, -3.5) {\tiny $Z$};
		\node [style=none] (237) at (9, -3.25) {};
		\node [style=none] (238) at (9, -3.75) {};
		\node [style=none] (239) at (9.25, -3.5) {};
		\node [style=none] (240) at (8.75, -4.25) {};
		\node [style=none] (241) at (9.25, -4.25) {};
		\node [style=none] (242) at (8.75, -4.75) {};
		\node [style=none] (243) at (9.25, -4.75) {};
		\node [style=none] (244) at (9, -4.5) {\tiny $X$};
		\node [style=none] (245) at (9, -4.25) {};
		\node [style=none] (246) at (9, -4.75) {};
		\node [style=none] (247) at (9.25, -4.5) {};
		\node [style=none] (248) at (6, -4) {$\FaultEq$};
		\node [style=none] (249) at (7.5, -2.5) {};
		\node [style=none] (250) at (7.5, -5.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=fault-free] (9) to (10);
		\draw [style=fault-free] (11) to (12);
		\draw [style=fault-free] (9) to (11);
		\draw [style=fault-free] (10) to (12);
		\draw [style=fault-free] (1) to (7.center);
		\draw [style=fault-free] (0) to (5.center);
		\draw [style=fault-free] (2) to (4.center);
		\draw [style=fault-free] (3) to (6.center);
		\draw [style=fault-free] (11) to (13.center);
		\draw (16) to (15);
		\draw [style=fault-free] (27.center) to (29.center);
		\draw [style=fault-free] (29.center) to (28.center);
		\draw [style=fault-free] (28.center) to (26.center);
		\draw [style=fault-free] (26.center) to (27.center);
		\draw [style=fault-free, in=0, out=180] (15) to (33.center);
		\draw [style=fault-free] (32.center) to (3);
		\draw [style=fault-free] (3) to (2);
		\draw [style=fault-free] (0) to (1);
		\draw (35) to (34);
		\draw [style=fault-free] (38.center) to (40.center);
		\draw [style=fault-free] (40.center) to (39.center);
		\draw [style=fault-free] (39.center) to (37.center);
		\draw [style=fault-free] (37.center) to (38.center);
		\draw [style=fault-free] (46.center) to (48.center);
		\draw [style=fault-free] (48.center) to (47.center);
		\draw [style=fault-free] (47.center) to (45.center);
		\draw [style=fault-free] (45.center) to (46.center);
		\draw [style=fault-free] (43.center) to (50.center);
		\draw [style=fault-free] (42.center) to (0);
		\draw [style=fault-free] (51.center) to (2);
		\draw [style=fault-free, in=0, out=-180] (44.center) to (34);
		\draw [style=fault-free, in=0, out=180] (52.center) to (34);
		\draw [style=fault-free] (55.center) to (53.center);
		\draw [style=fault-free] (53.center) to (54.center);
		\draw [style=fault-free] (54.center) to (56.center);
		\draw [style=fault-free] (56.center) to (55.center);
		\draw [style=fault-free] (64.center) to (63.center);
		\draw [style=fault-free] (63.center) to (61.center);
		\draw [style=fault-free] (61.center) to (62.center);
		\draw [style=fault-free] (62.center) to (64.center);
		\draw (71) to (72);
		\draw [style=fault-free, in=90, out=-90, looseness=0.75] (71) to (66.center);
		\draw [style=fault-free, in=90, out=-90, looseness=0.75] (71) to (58.center);
		\draw [style=fault-free] (9) to (68.center);
		\draw [style=fault-free] (67.center) to (14.center);
		\draw [style=fault-free] (10) to (59.center);
		\draw [style=fault-free] (12) to (75.center);
		\draw [style=fault-free] (77) to (83.center);
		\draw [style=fault-free] (76) to (81.center);
		\draw [style=fault-free] (78) to (80.center);
		\draw [style=fault-free] (79) to (82.center);
		\draw (92) to (91);
		\draw [style=fault-free] (95.center) to (97.center);
		\draw [style=fault-free] (97.center) to (96.center);
		\draw [style=fault-free] (96.center) to (94.center);
		\draw [style=fault-free] (94.center) to (95.center);
		\draw [style=fault-free] (103.center) to (105.center);
		\draw [style=fault-free] (105.center) to (104.center);
		\draw [style=fault-free] (104.center) to (102.center);
		\draw [style=fault-free] (102.center) to (103.center);
		\draw [style=fault-free, in=0, out=180] (91) to (101.center);
		\draw [style=fault-free, in=0, out=180] (91) to (109.center);
		\draw [style=fault-free] (77) to (99.center);
		\draw [style=fault-free] (100.center) to (107.center);
		\draw [style=fault-free] (108.center) to (79);
		\draw [style=fault-free] (79) to (78);
		\draw [style=fault-free] (76) to (77);
		\draw (111) to (110);
		\draw [style=fault-free] (122.center) to (124.center);
		\draw [style=fault-free] (124.center) to (123.center);
		\draw [style=fault-free] (123.center) to (121.center);
		\draw [style=fault-free] (121.center) to (122.center);
		\draw [style=fault-free] (127.center) to (78);
		\draw [style=fault-free, in=0, out=180] (128.center) to (110);
		\draw [style=fault-free] (76) to (126.center);
		\draw [style=fault-free] (1) to (31.center);
		\draw [style=fault-free] (155.center) to (154.center);
		\draw [style=fault-free] (154.center) to (152.center);
		\draw [style=fault-free] (152.center) to (153.center);
		\draw [style=fault-free] (153.center) to (155.center);
		\draw [style=fault-free] (60.center) to (158.center);
		\draw [style=fault-free] (159.center) to (74.center);
		\draw [style=fault-free, in=-90, out=90, looseness=0.50] (157.center) to (71);
		\draw [style=fault-free] (161) to (162);
		\draw [style=fault-free] (163) to (164);
		\draw [style=fault-free] (161) to (163);
		\draw [style=fault-free] (162) to (164);
		\draw [style=fault-free] (163) to (165.center);
		\draw [style=fault-free] (169.center) to (167.center);
		\draw [style=fault-free] (167.center) to (168.center);
		\draw [style=fault-free] (168.center) to (170.center);
		\draw [style=fault-free] (170.center) to (169.center);
		\draw [style=fault-free] (178.center) to (177.center);
		\draw [style=fault-free] (177.center) to (175.center);
		\draw [style=fault-free] (175.center) to (176.center);
		\draw [style=fault-free] (176.center) to (178.center);
		\draw (185) to (186);
		\draw [style=fault-free, in=90, out=-90, looseness=0.75] (185) to (180.center);
		\draw [style=fault-free, in=90, out=-90, looseness=0.75] (185) to (172.center);
		\draw [style=fault-free] (161) to (182.center);
		\draw [style=fault-free] (181.center) to (166.center);
		\draw [style=fault-free] (162) to (173.center);
		\draw [style=fault-free] (164) to (189.center);
		\draw [style=fault-free] (193.center) to (192.center);
		\draw [style=fault-free] (192.center) to (190.center);
		\draw [style=fault-free] (190.center) to (191.center);
		\draw [style=fault-free] (191.center) to (193.center);
		\draw [style=fault-free] (174.center) to (196.center);
		\draw [style=fault-free] (197.center) to (188.center);
		\draw [style=fault-free, in=-90, out=90, looseness=0.50] (195.center) to (185);
		\draw [style=fault-free] (199) to (202.center);
		\draw [style=fault-free] (200) to (201.center);
		\draw (204) to (203);
		\draw [style=fault-free] (207.center) to (209.center);
		\draw [style=fault-free] (209.center) to (208.center);
		\draw [style=fault-free] (208.center) to (206.center);
		\draw [style=fault-free] (206.center) to (207.center);
		\draw [style=fault-free] (215.center) to (217.center);
		\draw [style=fault-free] (217.center) to (216.center);
		\draw [style=fault-free] (216.center) to (214.center);
		\draw [style=fault-free] (214.center) to (215.center);
		\draw [style=fault-free, in=0, out=180] (203) to (213.center);
		\draw [style=fault-free, in=0, out=180] (203) to (221.center);
		\draw [style=fault-free] (199) to (211.center);
		\draw [style=fault-free] (212.center) to (219.center);
		\draw [style=fault-free] (220.center) to (200);
		\draw [style=fault-free] (199) to (223.center);
		\draw [style=fault-free] (200) to (224.center);
		\draw [style=fault-free] (225) to (228.center);
		\draw [style=fault-free] (226) to (227.center);
		\draw (230) to (229);
		\draw [style=fault-free] (233.center) to (235.center);
		\draw [style=fault-free] (235.center) to (234.center);
		\draw [style=fault-free] (234.center) to (232.center);
		\draw [style=fault-free] (232.center) to (233.center);
		\draw [style=fault-free] (241.center) to (243.center);
		\draw [style=fault-free] (243.center) to (242.center);
		\draw [style=fault-free] (242.center) to (240.center);
		\draw [style=fault-free] (240.center) to (241.center);
		\draw [style=fault-free, in=0, out=180] (229) to (239.center);
		\draw [style=fault-free, in=0, out=180] (229) to (247.center);
		\draw [style=fault-free] (225) to (237.center);
		\draw [style=fault-free] (238.center) to (245.center);
		\draw [style=fault-free] (246.center) to (226);
		\draw [style=fault-free] (225) to (249.center);
		\draw [style=fault-free] (226) to (250.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/A_app_shor/ED_shor1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z dot] (2) at (4, 5.5) {};
		\node [style=Z dot] (3) at (2, 5.5) {};
		\node [style=Z dot] (4) at (4, -0.5) {};
		\node [style=Z dot] (5) at (2, -0.5) {};
		\node [style=X dot] (10) at (4, 4.5) {};
		\node [style=X dot] (11) at (5, 4.5) {};
		\node [style=X dot] (12) at (5, 2.5) {};
		\node [style=X dot] (13) at (2, 2.5) {};
		\node [style=X dot] (14) at (4, -1.5) {};
		\node [style=X dot] (15) at (5.25, -1.5) {};
		\node [style=X dot] (16) at (5.25, -3.5) {};
		\node [style=X dot] (17) at (2, -3.5) {};
		\node [style=none] (28) at (2, 1.5) {...};
		\node [style=none] (29) at (3, -2.5) {...};
		\node [style=none] (30) at (3, 3.5) {...};
		\node [style=Z dot] (33) at (-4, 5.5) {};
		\node [style=Z dot] (34) at (-2, 5.5) {};
		\node [style=Z dot] (35) at (-4, -0.5) {};
		\node [style=Z dot] (36) at (-2, -0.5) {};
		\node [style=X dot] (41) at (-4, 4.5) {};
		\node [style=X dot] (42) at (-5, 4.5) {};
		\node [style=X dot] (43) at (-5, 2.5) {};
		\node [style=X dot] (44) at (-2, 2.5) {};
		\node [style=X dot] (45) at (-4, -1.5) {};
		\node [style=X dot] (46) at (-5.25, -1.5) {};
		\node [style=X dot] (47) at (-5.25, -3.5) {};
		\node [style=X dot] (48) at (-2, -3.5) {};
		\node [style=none] (55) at (-10, 5.5) {};
		\node [style=none] (56) at (-5, 1.5) {};
		\node [style=none] (59) at (-2, 1.5) {...};
		\node [style=none] (60) at (-3, -2.5) {...};
		\node [style=none] (61) at (-3, 3.5) {...};
		\node [style=none] (62) at (0, 6.5) {\small $(\frac{1}{\ebitnoise},\frac{1}{\ebitnoise},\frac{1}{\ebitnoise})$};
		\node [style=X dot] (63) at (-6, 5.5) {};
		\node [style=X dot] (64) at (-8, 5.5) {};
		\node [style=Z dot] (65) at (-8, 1.5) {};
		\node [style=Z dot] (66) at (-6, -0.5) {};
		\node [style=Z dot] (67) at (-9.5, 1.5) {};
		\node [style=Z dot] (74) at (-7, -0.5) {};
		\node [style=none] (75) at (10, 5.5) {};
		\node [style=X dot] (76) at (6, 5.5) {};
		\node [style=X dot] (77) at (8, 5.5) {};
		\node [style=Z dot] (78) at (8, 1.5) {};
		\node [style=Z dot] (79) at (6, -0.5) {};
		\node [style=Z dot] (80) at (9, 1.5) {};
		\node [style=Z dot] (81) at (7, -0.5) {};
		\node [style=none] (82) at (5, 1.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3) to (13);
		\draw (2) to (10);
		\draw (10) to (11);
		\draw (12) to (13);
		\draw (3) to (2);
		\draw (4) to (5);
		\draw (5) to (17);
		\draw (4) to (14);
		\draw (14) to (15);
		\draw (16) to (17);
		\draw (34) to (44);
		\draw (33) to (41);
		\draw (41) to (42);
		\draw (43) to (44);
		\draw (34) to (33);
		\draw (35) to (36);
		\draw (36) to (48);
		\draw (35) to (45);
		\draw (45) to (46);
		\draw (47) to (48);
		\draw (33) to (63);
		\draw (63) to (64);
		\draw (64) to (55.center);
		\draw (64) to (65);
		\draw (65) to (67);
		\draw (65) to (56.center);
		\draw (63) to (66);
		\draw (66) to (74);
		\draw (66) to (35);
		\draw (76) to (77);
		\draw (77) to (75.center);
		\draw (77) to (78);
		\draw (78) to (80);
		\draw (76) to (79);
		\draw (79) to (81);
		\draw (2) to (76);
		\draw (4) to (79);
		\draw (78) to (82.center);
		\draw (34) to (3);
		\draw (44) to (13);
		\draw (36) to (5);
		\draw (41) to (10);
		\draw (14) to (45);
		\draw (48) to (17);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/A_app_shor/ED_shor2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z dot] (2) at (-5, 0.5) {};
		\node [style=Z dot] (3) at (-7, 0.5) {};
		\node [style=X dot] (10) at (-5, -0.5) {};
		\node [style=X dot] (11) at (-4, -0.5) {};
		\node [style=X dot] (12) at (-4, -2.5) {};
		\node [style=X dot] (13) at (-7, -2.5) {};
		\node [style=none] (18) at (-8, 0.5) {};
		\node [style=none] (19) at (-8, -0.5) {};
		\node [style=none] (20) at (-8, -2.5) {};
		\node [style=none] (30) at (-6, -1.5) {...};
		\node [style=Z dot] (33) at (-13, 0.5) {};
		\node [style=Z dot] (34) at (-11, 0.5) {};
		\node [style=X dot] (41) at (-13, -0.5) {};
		\node [style=X dot] (42) at (-14, -0.5) {};
		\node [style=X dot] (43) at (-14, -2.5) {};
		\node [style=X dot] (44) at (-11, -2.5) {};
		\node [style=none] (49) at (-10, 0.5) {};
		\node [style=none] (50) at (-10, -0.5) {};
		\node [style=none] (51) at (-10, -2.5) {};
		\node [style=none] (61) at (-12, -1.5) {...};
		\node [style=none] (62) at (-9, 1.5) {\small $(\frac{1}{\ebitnoise},\frac{1}{\ebitnoise},\frac{1}{\ebitnoise})$};
		\node [style=none] (63) at (0, -0.75) {$\FaultEq$};
		\node [style=none] (64) at (-1.5, 0.5) {};
		\node [style=none] (65) at (-16.5, 0.5) {};
		\node [style=Z dot] (66) at (13, 0.5) {};
		\node [style=Z dot] (67) at (11, 0.5) {};
		\node [style=X dot] (68) at (13, -0.5) {};
		\node [style=X dot] (71) at (11, -2.5) {};
		\node [style=none] (72) at (10, 0.5) {};
		\node [style=none] (73) at (10, -0.5) {};
		\node [style=none] (74) at (10, -2.5) {};
		\node [style=none] (76) at (12, -1.5) {...};
		\node [style=Z dot] (77) at (5, 0.5) {};
		\node [style=Z dot] (78) at (7, 0.5) {};
		\node [style=X dot] (79) at (5, -0.5) {};
		\node [style=X dot] (82) at (7, -2.5) {};
		\node [style=none] (83) at (8, 0.5) {};
		\node [style=none] (84) at (8, -0.5) {};
		\node [style=none] (85) at (8, -2.5) {};
		\node [style=none] (87) at (6, -1.5) {...};
		\node [style=none] (88) at (9, 1.5) {\small $(\frac{1}{\ebitnoise},\frac{1}{\ebitnoise},\frac{1}{\ebitnoise})$};
		\node [style=none] (89) at (16.5, 0.5) {};
		\node [style=none] (90) at (1.5, 0.5) {};
		\node [style=none] (91) at (-18, -7) {$\FaultEq$};
		\node [style=none] (100) at (-6, -7.5) {...};
		\node [style=none] (109) at (-12, -7.5) {...};
		\node [style=none] (110) at (-9, -4.5) {\small $(\frac{1}{\ebitnoise},\frac{1}{\ebitnoise},\frac{1}{\ebitnoise})$};
		\node [style=none] (111) at (-3, -5.5) {};
		\node [style=none] (112) at (-15, -5.5) {};
		\node [style=Z dot] (117) at (-5, -6.5) {};
		\node [style=Z dot] (118) at (-13, -6.5) {};
		\node [style=Z dot] (119) at (-11, -8.5) {};
		\node [style=Z dot] (120) at (-7, -8.5) {};
		\node [style=none] (142) at (18, -7) {};
		\node [style=Z dot] (143) at (-5, -5.5) {};
		\node [style=Z dot] (144) at (-7, -5.5) {};
		\node [style=Z dot] (145) at (-11, -5.5) {};
		\node [style=Z dot] (146) at (-13, -5.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3) to (13);
		\draw (2) to (10);
		\draw (10) to (11);
		\draw (12) to (13);
		\draw (3) to (2);
		\draw (3) to (18.center);
		\draw (19.center) to (10);
		\draw (13) to (20.center);
		\draw (34) to (44);
		\draw (33) to (41);
		\draw (41) to (42);
		\draw (43) to (44);
		\draw (34) to (33);
		\draw (34) to (49.center);
		\draw (50.center) to (41);
		\draw (44) to (51.center);
		\draw (49.center) to (18.center);
		\draw (50.center) to (19.center);
		\draw (51.center) to (20.center);
		\draw (67) to (71);
		\draw (66) to (68);
		\draw (67) to (66);
		\draw (67) to (72.center);
		\draw (73.center) to (68);
		\draw (71) to (74.center);
		\draw (78) to (82);
		\draw (77) to (79);
		\draw (78) to (77);
		\draw (78) to (83.center);
		\draw (84.center) to (79);
		\draw (82) to (85.center);
		\draw (83.center) to (72.center);
		\draw (84.center) to (73.center);
		\draw (85.center) to (74.center);
		\draw (117) to (118);
		\draw (120) to (119);
		\draw (65.center) to (33);
		\draw (2) to (64.center);
		\draw (90.center) to (77);
		\draw (66) to (89.center);
		\draw (111.center) to (143);
		\draw (143) to (117);
		\draw (143) to (144);
		\draw (144) to (120);
		\draw (119) to (145);
		\draw (145) to (146);
		\draw (112.center) to (146);
		\draw (146) to (118);
		\draw (145) to (144);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/A_app_shor/ED_shor3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (59) at (0, 2.25) {$\FaultEq$};
		\node [style=none] (83) at (-18, -4) {$\FaultEq$};
		\node [style=none] (97) at (0, -4) {$\FaultEq$};
		\node [style=none] (113) at (18, -4) {};
		\node [style=none] (114) at (-6, 1.5) {...};
		\node [style=none] (115) at (-12, 1.5) {...};
		\node [style=none] (116) at (-9, 4.5) {\small $(\frac{1}{\ebitnoise},\frac{1}{\ebitnoise},\frac{1}{\ebitnoise})$};
		\node [style=none] (117) at (-3, 3.5) {};
		\node [style=none] (118) at (-15, 3.5) {};
		\node [style=Z dot] (119) at (-13, 3.5) {};
		\node [style=Z dot] (120) at (-11, 3.5) {};
		\node [style=Z dot] (121) at (-7, 3.5) {};
		\node [style=Z dot] (122) at (-5, 3.5) {};
		\node [style=Z dot] (123) at (-13, 2.5) {};
		\node [style=Z dot] (124) at (-5, 2.5) {};
		\node [style=Z dot] (125) at (-11, 0.5) {};
		\node [style=Z dot] (126) at (-7, 0.5) {};
		\node [style=none] (127) at (12, 1.5) {...};
		\node [style=none] (128) at (6, 1.5) {...};
		\node [style=none] (129) at (9, 4.5) {\small $(\frac{2}{\ebitnoise},\frac{2}{\ebitnoise},\frac{1}{\ebitnoise})$};
		\node [style=none] (130) at (15, 3.5) {};
		\node [style=none] (131) at (3, 3.5) {};
		\node [style=Z dot] (132) at (5, 3.5) {};
		\node [style=Z dot] (133) at (7, 3.5) {};
		\node [style=Z dot] (134) at (11, 3.5) {};
		\node [style=Z dot] (135) at (13, 3.5) {};
		\node [style=Z dot] (136) at (5, 2.5) {};
		\node [style=Z dot] (137) at (13, 2.5) {};
		\node [style=none] (138) at (9, 1.75) {\small $(\frac{1}{\ebitnoise},\frac{1}{\ebitnoise},\frac{1}{\ebitnoise})$};
		\node [style=none] (139) at (-6, -5.5) {...};
		\node [style=none] (140) at (-12, -5.5) {...};
		\node [style=none] (141) at (-9, -2.5) {\small $(\min(1, \frac{2}{\ebitnoise}),\min(1, \frac{2}{\ebitnoise}),\frac{1}{\ebitnoise})$};
		\node [style=none] (142) at (-3, -3.5) {};
		\node [style=none] (143) at (-15, -3.5) {};
		\node [style=Z dot] (144) at (-13, -3.5) {};
		\node [style=Z dot] (147) at (-5, -3.5) {};
		\node [style=Z dot] (148) at (-13, -4.5) {};
		\node [style=Z dot] (149) at (-5, -4.5) {};
		\node [style=none] (150) at (-9, -5.25) {\small $(\frac{1}{\ebitnoise},\frac{1}{\ebitnoise},\frac{1}{\ebitnoise})$};
		\node [style=none] (154) at (9, -2.5) {\small $(\min(1, \frac{d_X}{\ebitnoise}),\min(1, \frac{d_X}{\ebitnoise}),\frac{1}{\ebitnoise})$};
		\node [style=none] (155) at (15, -3.5) {};
		\node [style=none] (156) at (3, -3.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (117.center) to (122);
		\draw (122) to (121);
		\draw (120) to (119);
		\draw (119) to (118.center);
		\draw (120) to (121);
		\draw (123) to (124);
		\draw (125) to (126);
		\draw (121) to (126);
		\draw (120) to (125);
		\draw (119) to (123);
		\draw (122) to (124);
		\draw (130.center) to (135);
		\draw (135) to (134);
		\draw (133) to (132);
		\draw (132) to (131.center);
		\draw (133) to (134);
		\draw (136) to (137);
		\draw (132) to (136);
		\draw (135) to (137);
		\draw (142.center) to (147);
		\draw (144) to (143.center);
		\draw (148) to (149);
		\draw (144) to (148);
		\draw (147) to (149);
		\draw (144) to (147);
		\draw (156.center) to (155.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/A_app_shor/ED_shor4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (59) at (0, 2.25) {$\FaultEq$};
		\node [style=none] (83) at (-18, -4) {$\FaultEq$};
		\node [style=none] (97) at (0, -4) {$\FaultEq$};
		\node [style=none] (112) at (0, -3.25) {$\Prop{prop:fault-improve}$};
		\node [style=none] (113) at (18, -4) {};
		\node [style=none] (154) at (9, -2.5) {\tiny $(\min(1, \frac{d_X}{\ebitnoise}),\min(1, \frac{d_Z-1}{\ebitnoise}+\min(1, \frac{d_X}{\ebitnoise})),\min(1, \frac{d_Z}{\ebitnoise}))$};
		\node [style=none] (155) at (15, -3.5) {};
		\node [style=none] (156) at (3, -3.5) {};
		\node [style=X dot] (159) at (-4.5, 3.25) {};
		\node [style=X dot] (160) at (-6.5, 3.25) {};
		\node [style=Z dot] (161) at (-4.5, 2.25) {};
		\node [style=Z dot] (162) at (-3, 2.25) {};
		\node [style=Z dot] (163) at (-6.5, 0.25) {};
		\node [style=Z dot] (164) at (-5.5, 0.25) {};
		\node [style=none] (165) at (-2.5, 3.25) {};
		\node [style=none] (166) at (-7.5, 2.25) {};
		\node [style=none] (167) at (-5.5, 1.5) {...};
		\node [style=X dot] (168) at (-13.5, 3.25) {};
		\node [style=X dot] (169) at (-11.5, 3.25) {};
		\node [style=Z dot] (170) at (-13.5, 2.25) {};
		\node [style=Z dot] (171) at (-15, 2.25) {};
		\node [style=Z dot] (172) at (-11.5, 0.25) {};
		\node [style=Z dot] (173) at (-12.5, 0.25) {};
		\node [style=none] (174) at (-15.5, 3.25) {};
		\node [style=none] (175) at (-10.5, 2.25) {};
		\node [style=none] (176) at (-12.5, 1.5) {...};
		\node [style=none] (177) at (-9, 4.25) {\tiny $(\min(1, \frac{d_X}{\ebitnoise}),\min(1, \frac{d_X}{\ebitnoise}),\frac{1}{\ebitnoise})$};
		\node [style=X dot] (179) at (13.5, 3.25) {};
		\node [style=X dot] (180) at (11.5, 3.25) {};
		\node [style=none] (185) at (15.5, 3.25) {};
		\node [style=none] (186) at (10.5, 2.25) {};
		\node [style=none] (187) at (12.5, 1.5) {...};
		\node [style=X dot] (188) at (4.5, 3.25) {};
		\node [style=X dot] (189) at (6.5, 3.25) {};
		\node [style=none] (194) at (2.5, 3.25) {};
		\node [style=none] (195) at (7.5, 2.25) {};
		\node [style=none] (196) at (5.5, 1.5) {...};
		\node [style=none] (197) at (9, 4.25) {\tiny $(\min(1, \frac{d_X}{\ebitnoise}),\min(1, \frac{d_X}{\ebitnoise}),\frac{1}{\ebitnoise})$};
		\node [style=X dot] (198) at (4.5, 2.25) {};
		\node [style=X dot] (199) at (13.5, 2.25) {};
		\node [style=X dot] (200) at (11.5, 0.25) {};
		\node [style=X dot] (201) at (6.5, 0.25) {};
		\node [style=X dot] (202) at (-4.5, -3.5) {};
		\node [style=none] (204) at (-2.5, -3.5) {};
		\node [style=none] (205) at (-7.5, -4.5) {};
		\node [style=none] (206) at (-5.5, -5.25) {...};
		\node [style=X dot] (207) at (-13.5, -3.5) {};
		\node [style=none] (209) at (-15.5, -3.5) {};
		\node [style=none] (210) at (-10.5, -4.5) {};
		\node [style=none] (211) at (-12.5, -5.25) {...};
		\node [style=none] (212) at (-9, -2.25) {\tiny $(\min(1, \frac{d_X}{\ebitnoise}),\min(1, \frac{1}{\ebitnoise}+\min(1, \frac{d_X}{\ebitnoise})),\min(1, \frac{2}{\ebitnoise}))$};
		\node [style=X dot] (213) at (-13.5, -4.5) {};
		\node [style=X dot] (214) at (-4.5, -4.5) {};
		\node [style=none] (215) at (-9, -6.5) {\tiny $(\min(1, \frac{d_X}{\ebitnoise}),\min(1, \frac{d_X}{\ebitnoise}),\frac{1}{\ebitnoise})$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (160) to (159);
		\draw (160) to (163);
		\draw (159) to (161);
		\draw (161) to (162);
		\draw (163) to (164);
		\draw (159) to (165.center);
		\draw (161) to (166.center);
		\draw (169) to (168);
		\draw (169) to (172);
		\draw (168) to (170);
		\draw (170) to (171);
		\draw (172) to (173);
		\draw (168) to (174.center);
		\draw (170) to (175.center);
		\draw (169) to (160);
		\draw (163) to (172);
		\draw (180) to (179);
		\draw (179) to (185.center);
		\draw (189) to (188);
		\draw (188) to (194.center);
		\draw (189) to (180);
		\draw (201) to (200);
		\draw (198) to (195.center);
		\draw (199) to (186.center);
		\draw (199) to (179);
		\draw (180) to (200);
		\draw (201) to (189);
		\draw (188) to (198);
		\draw (202) to (204.center);
		\draw (207) to (209.center);
		\draw (213) to (210.center);
		\draw (214) to (205.center);
		\draw (214) to (202);
		\draw (207) to (213);
		\draw (207) to (202);
		\draw (156.center) to (155.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/rewrites_weighted/elim_weighted.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z dot] (0) at (5, 4) {};
		\node [style=none] (2) at (7, 4) {};
		\node [style=none] (3) at (3, 4) {};
		\node [style=sLabel] (4) at (6.5, 4.325) {\tiny$(r_x,-,r_z)$};
		\node [style=sLabel] (5) at (3.5, 4.325) {\tiny$(l_x,-,l_z)$};
		\node [style=none] (9) at (9.5, 4) {$\FaultEq$};
		\node [style=Z dot] (22) at (14.25, 4) {};
		\node [style=none] (25) at (13, 3.75) {};
		\node [style=none] (26) at (13.5, 3.75) {};
		\node [style=none] (27) at (13, 4.25) {};
		\node [style=none] (28) at (13.5, 4.25) {};
		\node [style=none] (29) at (13.25, 4) {\tiny $Z$};
		\node [style=none] (30) at (13.25, 3.75) {};
		\node [style=X dot] (31) at (13.25, 3.25) {};
		\node [style=Z dot] (32) at (13.25, 2.5) {};
		\node [style=none] (33) at (13, 4) {};
		\node [style=none] (34) at (13.5, 4) {};
		\node [style=sLabel] (35) at (13.75, 2.875) {\tiny $l_z$};
		\node [style=none] (36) at (15, 3.75) {};
		\node [style=none] (37) at (15.5, 3.75) {};
		\node [style=none] (38) at (15, 4.25) {};
		\node [style=none] (39) at (15.5, 4.25) {};
		\node [style=none] (40) at (15.25, 4) {\tiny $Z$};
		\node [style=none] (41) at (15.25, 3.75) {};
		\node [style=X dot] (42) at (15.25, 3.25) {};
		\node [style=Z dot] (43) at (15.25, 2.5) {};
		\node [style=none] (44) at (15, 4) {};
		\node [style=none] (45) at (15.5, 4) {};
		\node [style=sLabel] (46) at (15.75, 2.875) {\tiny $r_z$};
		\node [style=none] (47) at (11.75, 4.25) {};
		\node [style=none] (48) at (12.25, 4.25) {};
		\node [style=none] (49) at (11.75, 3.75) {};
		\node [style=none] (50) at (12.25, 3.75) {};
		\node [style=none] (51) at (12, 4) {\tiny $X$};
		\node [style=none] (52) at (12, 4.25) {};
		\node [style=X dot] (53) at (12, 4.75) {};
		\node [style=Z dot] (54) at (12, 5.5) {};
		\node [style=none] (55) at (11.75, 4) {};
		\node [style=none] (56) at (12.25, 4) {};
		\node [style=sLabel] (57) at (12.5, 5.125) {\tiny $l_x$};
		\node [style=none] (58) at (17.5, 4) {};
		\node [style=none] (59) at (11, 4) {};
		\node [style=none] (60) at (16.25, 4.25) {};
		\node [style=none] (61) at (16.75, 4.25) {};
		\node [style=none] (62) at (16.25, 3.75) {};
		\node [style=none] (63) at (16.75, 3.75) {};
		\node [style=none] (64) at (16.5, 4) {\tiny $X$};
		\node [style=none] (65) at (16.5, 4.25) {};
		\node [style=X dot] (66) at (16.5, 4.75) {};
		\node [style=Z dot] (67) at (16.5, 5.5) {};
		\node [style=none] (68) at (16.25, 4) {};
		\node [style=none] (69) at (16.75, 4) {};
		\node [style=sLabel] (70) at (17, 5.125) {\tiny $r_x$};
		\node [style=none] (71) at (0, 0) {$\FaultEq$};
		\node [style=none] (73) at (3.5, -0.25) {};
		\node [style=none] (74) at (4, -0.25) {};
		\node [style=none] (75) at (3.5, 0.25) {};
		\node [style=none] (76) at (4, 0.25) {};
		\node [style=none] (77) at (3.75, 0) {\tiny $Z$};
		\node [style=none] (78) at (3.75, -0.25) {};
		\node [style=X dot] (79) at (3.75, -0.75) {};
		\node [style=Z dot] (80) at (3.75, -1.5) {};
		\node [style=none] (81) at (3.5, 0) {};
		\node [style=none] (82) at (4, 0) {};
		\node [style=sLabel] (83) at (4.25, -1.125) {\tiny $l_z$};
		\node [style=none] (84) at (5.5, -0.25) {};
		\node [style=none] (85) at (6, -0.25) {};
		\node [style=none] (86) at (5.5, 0.25) {};
		\node [style=none] (87) at (6, 0.25) {};
		\node [style=none] (88) at (5.75, 0) {\tiny $Z$};
		\node [style=none] (89) at (5.75, -0.25) {};
		\node [style=X dot] (90) at (5.75, -0.75) {};
		\node [style=Z dot] (91) at (5.75, -1.5) {};
		\node [style=none] (92) at (5.5, 0) {};
		\node [style=none] (93) at (6, 0) {};
		\node [style=sLabel] (94) at (6.25, -1.125) {\tiny $r_z$};
		\node [style=none] (95) at (2.25, 0.25) {};
		\node [style=none] (96) at (2.75, 0.25) {};
		\node [style=none] (97) at (2.25, -0.25) {};
		\node [style=none] (98) at (2.75, -0.25) {};
		\node [style=none] (99) at (2.5, 0) {\tiny $X$};
		\node [style=none] (100) at (2.5, 0.25) {};
		\node [style=X dot] (101) at (2.5, 0.75) {};
		\node [style=Z dot] (102) at (2.5, 1.5) {};
		\node [style=none] (103) at (2.25, 0) {};
		\node [style=none] (104) at (2.75, 0) {};
		\node [style=sLabel] (105) at (3, 1.125) {\tiny $l_x$};
		\node [style=none] (106) at (8, 0) {};
		\node [style=none] (107) at (1.5, 0) {};
		\node [style=none] (108) at (6.75, 0.25) {};
		\node [style=none] (109) at (7.25, 0.25) {};
		\node [style=none] (110) at (6.75, -0.25) {};
		\node [style=none] (111) at (7.25, -0.25) {};
		\node [style=none] (112) at (7, 0) {\tiny $X$};
		\node [style=none] (113) at (7, 0.25) {};
		\node [style=X dot] (114) at (7, 0.75) {};
		\node [style=Z dot] (115) at (7, 1.5) {};
		\node [style=none] (116) at (6.75, 0) {};
		\node [style=none] (117) at (7.25, 0) {};
		\node [style=sLabel] (118) at (7.5, 1.125) {\tiny $r_x$};
		\node [style=none] (119) at (9.5, 0) {$\FaultEq$};
		\node [style=none] (120) at (14, -0.25) {};
		\node [style=none] (121) at (14.5, -0.25) {};
		\node [style=none] (122) at (14, 0.25) {};
		\node [style=none] (123) at (14.5, 0.25) {};
		\node [style=none] (124) at (14.25, 0) {\tiny $Z$};
		\node [style=none] (125) at (14.25, -0.25) {};
		\node [style=X dot] (126) at (14.25, -0.75) {};
		\node [style=Z dot] (127) at (14.25, -1.5) {};
		\node [style=none] (128) at (14, 0) {};
		\node [style=none] (129) at (14.5, 0) {};
		\node [style=sLabel] (130) at (16, -1.125) {\scriptsize$\min(l_z,r_z)$};
		\node [style=none] (142) at (12.75, 0.25) {};
		\node [style=none] (143) at (13.25, 0.25) {};
		\node [style=none] (144) at (12.75, -0.25) {};
		\node [style=none] (145) at (13.25, -0.25) {};
		\node [style=none] (146) at (13, 0) {\tiny $X$};
		\node [style=none] (147) at (13, 0.25) {};
		\node [style=X dot] (148) at (13, 0.75) {};
		\node [style=Z dot] (149) at (13, 1.5) {};
		\node [style=none] (150) at (12.75, 0) {};
		\node [style=none] (151) at (13.25, 0) {};
		\node [style=sLabel] (152) at (13.5, 1.125) {\tiny $l_x$};
		\node [style=none] (153) at (16.5, 0) {};
		\node [style=none] (154) at (12, 0) {};
		\node [style=none] (155) at (15.25, 0.25) {};
		\node [style=none] (156) at (15.75, 0.25) {};
		\node [style=none] (157) at (15.25, -0.25) {};
		\node [style=none] (158) at (15.75, -0.25) {};
		\node [style=none] (159) at (15.5, 0) {\tiny $X$};
		\node [style=none] (160) at (15.5, 0.25) {};
		\node [style=X dot] (161) at (15.5, 0.75) {};
		\node [style=Z dot] (162) at (15.5, 1.5) {};
		\node [style=none] (163) at (15.25, 0) {};
		\node [style=none] (164) at (15.75, 0) {};
		\node [style=sLabel] (165) at (16, 1.125) {\tiny $r_x$};
		\node [style=none] (166) at (0, -4) {$\FaultEq$};
		\node [style=none] (167) at (5.75, -4.25) {};
		\node [style=none] (168) at (6.25, -4.25) {};
		\node [style=none] (169) at (5.75, -3.75) {};
		\node [style=none] (170) at (6.25, -3.75) {};
		\node [style=none] (171) at (6, -4) {\tiny $Z$};
		\node [style=none] (172) at (6, -4.25) {};
		\node [style=X dot] (173) at (6, -4.75) {};
		\node [style=Z dot] (174) at (6, -5.5) {};
		\node [style=none] (175) at (5.75, -4) {};
		\node [style=none] (176) at (6.25, -4) {};
		\node [style=sLabel] (177) at (7.75, -5.125) {\scriptsize$\min(l_z,r_z)$};
		\node [style=none] (178) at (3.25, -3.75) {};
		\node [style=none] (179) at (3.75, -3.75) {};
		\node [style=none] (180) at (3.25, -4.25) {};
		\node [style=none] (181) at (3.75, -4.25) {};
		\node [style=none] (182) at (3.5, -4) {\tiny $X$};
		\node [style=none] (183) at (3.5, -3.75) {};
		\node [style=X dot] (184) at (3.5, -3.25) {};
		\node [style=Z dot] (185) at (3.5, -2.5) {};
		\node [style=none] (186) at (3.25, -4) {};
		\node [style=none] (187) at (3.75, -4) {};
		\node [style=sLabel] (188) at (4, -2.875) {\tiny $l_x$};
		\node [style=none] (189) at (7, -4) {};
		\node [style=none] (190) at (2.5, -4) {};
		\node [style=none] (191) at (4.5, -3.75) {};
		\node [style=none] (192) at (5, -3.75) {};
		\node [style=none] (193) at (4.5, -4.25) {};
		\node [style=none] (194) at (5, -4.25) {};
		\node [style=none] (195) at (4.75, -4) {\tiny $X$};
		\node [style=none] (196) at (4.75, -3.75) {};
		\node [style=X dot] (197) at (4.75, -3.25) {};
		\node [style=Z dot] (198) at (4.75, -2.5) {};
		\node [style=none] (199) at (4.5, -4) {};
		\node [style=none] (200) at (5, -4) {};
		\node [style=sLabel] (201) at (5.25, -2.875) {\tiny $r_x$};
		\node [style=none] (202) at (9.5, -4) {$\FaultEq$};
		\node [style=none] (203) at (15.25, -4) {};
		\node [style=none] (204) at (15.75, -4) {};
		\node [style=none] (205) at (15.25, -3.5) {};
		\node [style=none] (206) at (15.75, -3.5) {};
		\node [style=none] (207) at (15.5, -3.75) {\tiny $Z$};
		\node [style=none] (208) at (15.5, -4) {};
		\node [style=X dot] (209) at (15.5, -4.5) {};
		\node [style=Z dot] (210) at (15.5, -5.25) {};
		\node [style=none] (211) at (15.25, -3.75) {};
		\node [style=none] (212) at (15.75, -3.75) {};
		\node [style=sLabel] (213) at (17.25, -4.875) {\scriptsize$\min(l_z,r_z)$};
		\node [style=none] (214) at (12.75, -3.5) {};
		\node [style=none] (215) at (13.25, -3.5) {};
		\node [style=none] (216) at (12.75, -4) {};
		\node [style=none] (217) at (13.25, -4) {};
		\node [style=none] (218) at (13, -3.75) {\tiny $X$};
		\node [style=none] (219) at (13, -3.5) {};
		\node [style=X dot] (220) at (13, -3) {};
		\node [style=Z dot] (221) at (13, -2.25) {};
		\node [style=none] (222) at (12.75, -3.75) {};
		\node [style=none] (223) at (13.25, -3.75) {};
		\node [style=sLabel] (224) at (13.5, -2.625) {\tiny $l_x$};
		\node [style=none] (225) at (16.5, -3.75) {};
		\node [style=none] (226) at (12, -3.75) {};
		\node [style=none] (227) at (14, -3.5) {};
		\node [style=none] (228) at (14.5, -3.5) {};
		\node [style=none] (229) at (14, -4) {};
		\node [style=none] (230) at (14.5, -4) {};
		\node [style=none] (231) at (14.25, -3.75) {\tiny $X$};
		\node [style=none] (232) at (14.25, -3.5) {};
		\node [style=X dot] (233) at (14.25, -3) {};
		\node [style=Z dot] (234) at (14.25, -2.25) {};
		\node [style=none] (235) at (14, -3.75) {};
		\node [style=none] (236) at (14.5, -3.75) {};
		\node [style=sLabel] (237) at (14.75, -2.625) {\tiny $r_x$};
		\node [style=none] (238) at (0, -8.25) {$\FaultEq$};
		\node [style=none] (239) at (4.5, -8.25) {};
		\node [style=none] (240) at (5, -8.25) {};
		\node [style=none] (241) at (4.5, -7.75) {};
		\node [style=none] (242) at (5, -7.75) {};
		\node [style=none] (243) at (4.75, -8) {\tiny $Z$};
		\node [style=none] (244) at (4.75, -8.25) {};
		\node [style=X dot] (245) at (4.75, -8.75) {};
		\node [style=Z dot] (246) at (4.75, -9.5) {};
		\node [style=none] (247) at (4.5, -8) {};
		\node [style=none] (248) at (5, -8) {};
		\node [style=sLabel] (249) at (6.5, -9.125) {\scriptsize$\min(l_z,r_z)$};
		\node [style=none] (250) at (3.25, -7.75) {};
		\node [style=none] (251) at (3.75, -7.75) {};
		\node [style=none] (252) at (3.25, -8.25) {};
		\node [style=none] (253) at (3.75, -8.25) {};
		\node [style=none] (254) at (3.5, -8) {\tiny $X$};
		\node [style=none] (255) at (3.5, -7.75) {};
		\node [style=X dot] (256) at (3.5, -7.25) {};
		\node [style=Z dot] (257) at (3.5, -6.5) {};
		\node [style=none] (258) at (3.25, -8) {};
		\node [style=none] (259) at (3.75, -8) {};
		\node [style=sLabel] (260) at (5.25, -6.875) {\scriptsize$\min(l_x,r_x)$};
		\node [style=none] (261) at (5.75, -8) {};
		\node [style=none] (262) at (2.5, -8) {};
		\node [style=none] (264) at (16.25, -8.25) {};
		\node [style=none] (265) at (12.25, -8.25) {};
		\node [style=sLabel] (267) at (14.25, -7.425) {\scriptsize$(\min(l_x,r_x),-,\min(l_z,r_z))$};
		\node [style=none] (268) at (9.5, -8.25) {$\FaultEq$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3.center) to (0);
		\draw [style=fault-free] (26.center)
			 to (28.center)
			 to (27.center)
			 to (25.center)
			 to cycle;
		\draw [style=fault-free] (30.center) to (31);
		\draw (32) to (31);
		\draw [style=fault-free] (37.center)
			 to (39.center)
			 to (38.center)
			 to (36.center)
			 to cycle;
		\draw [style=fault-free] (41.center) to (42);
		\draw (43) to (42);
		\draw [style=fault-free] (22) to (44.center);
		\draw [style=fault-free] (22) to (34.center);
		\draw [style=fault-free] (50.center)
			 to (49.center)
			 to (47.center)
			 to (48.center)
			 to cycle;
		\draw [style=fault-free] (52.center) to (53);
		\draw (54) to (53);
		\draw [style=fault-free] (63.center) to (62.center);
		\draw [style=fault-free] (62.center) to (60.center);
		\draw [style=fault-free] (60.center) to (61.center);
		\draw [style=fault-free] (61.center) to (63.center);
		\draw [style=fault-free] (65.center) to (66);
		\draw (67) to (66);
		\draw [style=fault-free] (33.center) to (56.center);
		\draw [style=fault-free] (55.center) to (59.center);
		\draw [style=fault-free] (69.center) to (58.center);
		\draw (0) to (2.center);
		\draw [style=fault-free] (68.center) to (45.center);
		\draw [style=fault-free] (74.center) to (76.center);
		\draw [style=fault-free] (76.center) to (75.center);
		\draw [style=fault-free] (75.center) to (73.center);
		\draw [style=fault-free] (73.center) to (74.center);
		\draw [style=fault-free] (78.center) to (79);
		\draw (80) to (79);
		\draw [style=fault-free] (85.center) to (87.center);
		\draw [style=fault-free] (87.center) to (86.center);
		\draw [style=fault-free] (86.center) to (84.center);
		\draw [style=fault-free] (84.center) to (85.center);
		\draw [style=fault-free] (89.center) to (90);
		\draw (91) to (90);
		\draw [style=fault-free] (98.center) to (97.center);
		\draw [style=fault-free] (97.center) to (95.center);
		\draw [style=fault-free] (95.center) to (96.center);
		\draw [style=fault-free] (96.center) to (98.center);
		\draw [style=fault-free] (100.center) to (101);
		\draw (102) to (101);
		\draw [style=fault-free] (111.center) to (110.center);
		\draw [style=fault-free] (110.center) to (108.center);
		\draw [style=fault-free] (108.center) to (109.center);
		\draw [style=fault-free] (109.center) to (111.center);
		\draw [style=fault-free] (113.center) to (114);
		\draw (115) to (114);
		\draw [style=fault-free] (81.center) to (104.center);
		\draw [style=fault-free] (103.center) to (107.center);
		\draw [style=fault-free] (117.center) to (106.center);
		\draw [style=fault-free] (116.center) to (93.center);
		\draw [style=fault-free] (82.center) to (92.center);
		\draw [style=fault-free] (121.center) to (123.center);
		\draw [style=fault-free] (123.center) to (122.center);
		\draw [style=fault-free] (122.center) to (120.center);
		\draw [style=fault-free] (120.center) to (121.center);
		\draw [style=fault-free] (125.center) to (126);
		\draw (127) to (126);
		\draw [style=fault-free] (145.center) to (144.center);
		\draw [style=fault-free] (144.center) to (142.center);
		\draw [style=fault-free] (142.center) to (143.center);
		\draw [style=fault-free] (143.center) to (145.center);
		\draw [style=fault-free] (147.center) to (148);
		\draw (149) to (148);
		\draw [style=fault-free] (158.center) to (157.center);
		\draw [style=fault-free] (157.center) to (155.center);
		\draw [style=fault-free] (155.center) to (156.center);
		\draw [style=fault-free] (156.center) to (158.center);
		\draw [style=fault-free] (160.center) to (161);
		\draw (162) to (161);
		\draw [style=fault-free] (128.center) to (151.center);
		\draw [style=fault-free] (150.center) to (154.center);
		\draw [style=fault-free] (164.center) to (153.center);
		\draw [style=fault-free] (129.center) to (163.center);
		\draw [style=fault-free] (168.center) to (170.center);
		\draw [style=fault-free] (170.center) to (169.center);
		\draw [style=fault-free] (169.center) to (167.center);
		\draw [style=fault-free] (167.center) to (168.center);
		\draw [style=fault-free] (172.center) to (173);
		\draw (174) to (173);
		\draw [style=fault-free] (181.center) to (180.center);
		\draw [style=fault-free] (180.center) to (178.center);
		\draw [style=fault-free] (178.center) to (179.center);
		\draw [style=fault-free] (179.center) to (181.center);
		\draw [style=fault-free] (183.center) to (184);
		\draw (185) to (184);
		\draw [style=fault-free] (194.center) to (193.center);
		\draw [style=fault-free] (193.center) to (191.center);
		\draw [style=fault-free] (191.center) to (192.center);
		\draw [style=fault-free] (192.center) to (194.center);
		\draw [style=fault-free] (196.center) to (197);
		\draw (198) to (197);
		\draw [style=fault-free] (186.center) to (190.center);
		\draw [style=fault-free] (187.center) to (199.center);
		\draw [style=fault-free] (200.center) to (175.center);
		\draw [style=fault-free] (176.center) to (189.center);
		\draw [style=fault-free] (204.center) to (206.center);
		\draw [style=fault-free] (206.center) to (205.center);
		\draw [style=fault-free] (205.center) to (203.center);
		\draw [style=fault-free] (203.center) to (204.center);
		\draw [style=fault-free] (208.center) to (209);
		\draw (210) to (209);
		\draw [style=fault-free] (217.center) to (216.center);
		\draw [style=fault-free] (216.center) to (214.center);
		\draw [style=fault-free] (214.center) to (215.center);
		\draw [style=fault-free] (215.center) to (217.center);
		\draw [style=fault-free] (219.center) to (220);
		\draw (221) to (220);
		\draw [style=fault-free] (230.center) to (229.center);
		\draw [style=fault-free] (229.center) to (227.center);
		\draw [style=fault-free] (227.center) to (228.center);
		\draw [style=fault-free] (228.center) to (230.center);
		\draw [style=fault-free] (232.center) to (233);
		\draw (234) to (233);
		\draw [style=fault-free] (222.center) to (226.center);
		\draw [style=fault-free] (223.center) to (235.center);
		\draw [style=fault-free] (236.center) to (211.center);
		\draw [style=fault-free] (212.center) to (225.center);
		\draw [style=fault-free] (240.center) to (242.center);
		\draw [style=fault-free] (242.center) to (241.center);
		\draw [style=fault-free] (241.center) to (239.center);
		\draw [style=fault-free] (239.center) to (240.center);
		\draw [style=fault-free] (244.center) to (245);
		\draw (246) to (245);
		\draw [style=fault-free] (253.center) to (252.center);
		\draw [style=fault-free] (252.center) to (250.center);
		\draw [style=fault-free] (250.center) to (251.center);
		\draw [style=fault-free] (251.center) to (253.center);
		\draw [style=fault-free] (255.center) to (256);
		\draw (257) to (256);
		\draw [style=fault-free] (258.center) to (262.center);
		\draw [style=fault-free] (248.center) to (261.center);
		\draw [style=fault-free] (247.center) to (259.center);
		\draw (265.center) to (264.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/rewrites_weighted/elim_weighted_prop.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z dot] (0) at (-4.5, 0) {};
		\node [style=none] (1) at (-2.5, 0) {};
		\node [style=none] (2) at (-6.5, 0) {};
		\node [style=sLabel] (3) at (-3, 0.325) {\tiny$(r_x,-,r_z)$};
		\node [style=sLabel] (4) at (-6, 0.325) {\tiny$(l_x,-,l_z)$};
		\node [style=none] (5) at (0, 0) {$\FaultEq$};
		\node [style=none] (6) at (6.5, 0) {};
		\node [style=none] (7) at (2.5, 0) {};
		\node [style=sLabel] (8) at (4.5, 0.825) {\tiny$(\min(l_x,r_x),-,\min(l_z,r_z))$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (0);
		\draw (0) to (1.center);
		\draw (7.center) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/rewrites_weighted/fuse-1_weighted_n_prop.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z dot] (0) at (2.5, 0) {};
		\node [style=none] (1) at (4, -1) {};
		\node [style=none] (2) at (4, 1) {};
		\node [style=sLabel] (3) at (3.75, -1.675) {\tiny$(x_n,-,z_n)$};
		\node [style=sLabel] (4) at (4.5, 1.575) {\tiny$(x_1,-, \min(z_1,z_f))$};
		\node [style=none, rotate=90] (5) at (4, 0) {...};
		\node [style=none] (6) at (4, 0.5) {};
		\node [style=Z dot] (7) at (-4, 0) {};
		\node [style=none] (8) at (-2.5, -1) {};
		\node [style=none] (9) at (-2.5, 1) {};
		\node [style=sLabel] (10) at (-2.75, -1.675) {\tiny$(x_n,-,z_n)$};
		\node [style=sLabel] (11) at (-2.75, 1.575) {\tiny$(x_1,-, z_1)$};
		\node [style=none] (12) at (0, 0) {$\FaultEq$};
		\node [style=Z dot] (13) at (-5.75, 0) {};
		\node [style=sLabel] (14) at (-5, -0.425) {\tiny$(x_f,-,z_f)$};
		\node [style=none, rotate=90] (15) at (-2.5, 0) {...};
		\node [style=none] (16) at (-2.5, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (0);
		\draw (0) to (1.center);
		\draw (0) to (6.center);
		\draw (9.center) to (7);
		\draw (7) to (8.center);
		\draw (13) to (7);
		\draw (7) to (16.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> plots/visual_labels/approach_label_visuals_zx3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=X dot] (0) at (-12.25, 2.5) {};
		\node [style=X dot] (1) at (-12.25, -2.5) {};
		\node [style=Z dot] (2) at (-12.25, 1) {};
		\node [style=Z dot] (3) at (-12.25, -1) {};
		\node [style=Z dot] (4) at (-8.25, 1) {};
		\node [style=Z dot] (5) at (-8.25, -1) {};
		\node [style=Z dot] (6) at (-7.25, 1) {};
		\node [style=Z dot] (7) at (-7.25, -1) {};
		\node [style=none] (8) at (-11.25, 2.5) {};
		\node [style=none] (9) at (-13.25, 2.5) {};
		\node [style=none] (10) at (-11.25, -2.5) {};
		\node [style=none] (11) at (-13.25, -2.5) {};
		\node [style=none] (12) at (-10.75, 1) {};
		\node [style=none] (13) at (-10.75, -1) {};
		\node [style=none] (14) at (-8.75, 1) {};
		\node [style=none] (15) at (-8.75, -1) {};
		\node [style=none] (16) at (-9.75, 1) {\dots};
		\node [style=none] (17) at (-9.75, -1) {\dots};
		\node [style=Z dot] (18) at (-11.25, 1) {};
		\node [style=Z dot] (19) at (-11.25, -1) {};
		\node [style=none] (20) at (-13.75, 0) {};
		\node [style=none] (21) at (-6.75, 0) {};
		\node [style=X dot] (22) at (33.5, 4) {};
		\node [style=X dot] (23) at (33.5, -4) {};
		\node [style=Z dot] (24) at (33.5, 3) {};
		\node [style=Z dot] (25) at (33.5, -3) {};
		\node [style=Z dot] (26) at (33.5, 0.5) {};
		\node [style=Z dot] (27) at (33.5, -0.5) {};
		\node [style=Z dot] (28) at (34.5, 0.5) {};
		\node [style=Z dot] (29) at (34.5, -0.5) {};
		\node [style=none] (30) at (34.5, 4) {};
		\node [style=none] (31) at (32.5, 4) {};
		\node [style=none] (32) at (34.5, -4) {};
		\node [style=none] (33) at (32.5, -4) {};
		\node [style=none] (34) at (33.5, 1.5) {};
		\node [style=none] (35) at (33.5, -1.5) {};
		\node [style=none] (36) at (33.5, 1) {};
		\node [style=none] (37) at (33.5, -1) {};
		\node [style=none] (38) at (33.5, 1.25) {\vdots};
		\node [style=none] (39) at (33.5, -1.25) {\vdots};
		\node [style=Z dot] (40) at (33.5, -2) {};
		\node [style=Z dot] (41) at (33.5, 2) {};
		\node [style=none] (42) at (31, 0) {};
		\node [style=none] (43) at (35.25, 0) {};
		\node [style=Z dot] (44) at (-21.25, 2.5) {};
		\node [style=Z dot] (45) at (-21.25, -2.5) {};
		\node [style=X dot] (46) at (-21.25, 1) {};
		\node [style=X dot] (47) at (-21.25, -1) {};
		\node [style=X dot] (48) at (-17.25, 1) {};
		\node [style=X dot] (49) at (-17.25, -1) {};
		\node [style=X dot] (50) at (-16.25, 1) {};
		\node [style=X dot] (51) at (-16.25, -1) {};
		\node [style=none] (52) at (-20.25, 2.5) {};
		\node [style=none] (53) at (-22.25, 2.5) {};
		\node [style=none] (54) at (-20.25, -2.5) {};
		\node [style=none] (55) at (-22.25, -2.5) {};
		\node [style=none] (56) at (-19.75, 1) {};
		\node [style=none] (57) at (-19.75, -1) {};
		\node [style=none] (58) at (-17.75, 1) {};
		\node [style=none] (59) at (-17.75, -1) {};
		\node [style=none] (60) at (-18.75, 1) {\dots};
		\node [style=none] (61) at (-18.75, -1) {\dots};
		\node [style=X dot] (62) at (-20.25, 1) {};
		\node [style=X dot] (63) at (-20.25, -1) {};
		\node [style=none] (64) at (-22.75, 0) {};
		\node [style=none] (65) at (-15.75, 0) {};
		\node [style=Z dot] (66) at (24.5, 4) {};
		\node [style=Z dot] (67) at (24.5, -4) {};
		\node [style=X dot] (68) at (24.5, 3) {};
		\node [style=X dot] (69) at (24.5, -3) {};
		\node [style=X dot] (70) at (24.5, 0.5) {};
		\node [style=X dot] (71) at (24.5, -0.5) {};
		\node [style=X dot] (72) at (25.5, 0.5) {};
		\node [style=X dot] (73) at (25.5, -0.5) {};
		\node [style=none] (74) at (25.5, 4) {};
		\node [style=none] (75) at (23.5, 4) {};
		\node [style=none] (76) at (25.5, -4) {};
		\node [style=none] (77) at (23.5, -4) {};
		\node [style=none] (78) at (24.5, 1.5) {};
		\node [style=none] (79) at (24.5, -1.5) {};
		\node [style=none] (80) at (24.5, 1) {};
		\node [style=none] (81) at (24.5, -1) {};
		\node [style=none] (82) at (24.5, 1.25) {\vdots};
		\node [style=none] (83) at (24.5, -1.25) {\vdots};
		\node [style=X dot] (84) at (24.5, -2) {};
		\node [style=X dot] (85) at (24.5, 2) {};
		\node [style=none] (86) at (22, 0) {};
		\node [style=none] (87) at (26, 0) {};
		\node [style=none] (88) at (-17.25, -3.5) {};
		\node [style=none] (89) at (-21.25, -3.5) {};
		\node [style=none] (90) at (-19.25, -4.75) {\huge $d_\text{in}$};
		\node [style=none] (91) at (-7.25, -3.5) {};
		\node [style=none] (92) at (-12.25, -3.5) {};
		\node [style=none] (93) at (-9.75, -4.75) {\huge $d_\text{out}$};
		\node [style=none] (94) at (29.5, 2) {\huge $d_\text{out}$};
		\node [style=none] (95) at (22, 0.5) {};
		\node [style=none] (96) at (22, 3) {};
		\node [style=none] (97) at (20.5, 1.75) {\huge $d_\text{in}$};
		\node [style=none] (98) at (31, 0.5) {};
		\node [style=none] (99) at (31, 3) {};
		\node [style=none] (100) at (-23, 3.5) {};
		\node [style=none] (101) at (-23, -6) {};
		\node [style=none] (102) at (-15.5, -2.5) {};
		\node [style=none] (103) at (-15.5, 2.5) {};
		\node [style=none] (104) at (-13.5, 1.75) {};
		\node [style=none] (105) at (-14, -3.75) {};
		\node [style=none] (107) at (19.5, 4) {};
		\node [style=none] (108) at (19.5, -4) {};
		\node [style=none] (109) at (27, -4) {};
		\node [style=none] (110) at (27, 4) {};
		\node [style=none] (111) at (29.5, 3.5) {};
		\node [style=none] (112) at (29.5, -4) {};
		\node [style=none] (113) at (-12.75, 1.5) {};
		\node [style=none] (114) at (-12.75, -1.5) {};
		\node [style=none] (115) at (-11.75, -1.5) {};
		\node [style=none] (116) at (-11.75, 1.5) {};
		\node [style=none] (117) at (32.75, 3.5) {};
		\node [style=none] (118) at (32.75, -3.5) {};
		\node [style=none] (119) at (34, -3.5) {};
		\node [style=none] (120) at (34, 3.5) {};
		\node [style=none] (121) at (34, 2.5) {};
		\node [style=none] (122) at (33.25, 2.5) {};
		\node [style=none] (123) at (34, -2.5) {};
		\node [style=none] (124) at (33.25, -2.5) {};
		\node [style=Z dot] (125) at (2.5, 4) {};
		\node [style=Z dot] (126) at (2.5, -4) {};
		\node [style=X dot] (127) at (2.5, 3) {};
		\node [style=X dot] (128) at (2.5, -3) {};
		\node [style=X dot] (129) at (2.5, 0.5) {};
		\node [style=X dot] (130) at (2.5, -0.5) {};
		\node [style=X dot] (131) at (3.5, 0.5) {};
		\node [style=X dot] (132) at (3.5, -0.5) {};
		\node [style=none] (133) at (3.5, 4) {};
		\node [style=none] (134) at (1.5, 4) {};
		\node [style=none] (135) at (3.5, -4) {};
		\node [style=none] (136) at (1.5, -4) {};
		\node [style=none] (137) at (2.5, 1.5) {};
		\node [style=none] (138) at (2.5, -1.5) {};
		\node [style=none] (139) at (2.5, 1) {};
		\node [style=none] (140) at (2.5, -1) {};
		\node [style=none] (141) at (2.5, 1.25) {\vdots};
		\node [style=none] (142) at (2.5, -1.25) {\vdots};
		\node [style=X dot] (143) at (2.5, -2) {};
		\node [style=X dot] (144) at (2.5, 2) {};
		\node [style=none] (145) at (0, 0) {};
		\node [style=none] (146) at (4, 0) {};
		\node [style=none] (147) at (0, 0.5) {};
		\node [style=none] (148) at (0, 3) {};
		\node [style=none] (149) at (-1.5, 1.75) {\huge $d_\text{in}$};
		\node [style=none] (150) at (-2.25, 4) {};
		\node [style=none] (151) at (-2.25, -4) {};
		\node [style=X dot] (152) at (8, 2.5) {};
		\node [style=X dot] (153) at (8, -2.5) {};
		\node [style=Z dot] (154) at (8, 1) {};
		\node [style=Z dot] (155) at (8, -1) {};
		\node [style=Z dot] (156) at (12, 1) {};
		\node [style=Z dot] (157) at (12, -1) {};
		\node [style=Z dot] (158) at (13, 1) {};
		\node [style=Z dot] (159) at (13, -1) {};
		\node [style=none] (160) at (9, 2.5) {};
		\node [style=none] (161) at (7, 2.5) {};
		\node [style=none] (162) at (9, -2.5) {};
		\node [style=none] (163) at (7, -2.5) {};
		\node [style=none] (164) at (9.5, 1) {};
		\node [style=none] (165) at (9.5, -1) {};
		\node [style=none] (166) at (11.5, 1) {};
		\node [style=none] (167) at (11.5, -1) {};
		\node [style=none] (168) at (10.5, 1) {\dots};
		\node [style=none] (169) at (10.5, -1) {\dots};
		\node [style=Z dot] (170) at (9, 1) {};
		\node [style=Z dot] (171) at (9, -1) {};
		\node [style=none] (172) at (6.5, 0) {};
		\node [style=none] (173) at (13.5, 0) {};
		\node [style=none] (174) at (13, -3.5) {};
		\node [style=none] (175) at (8, -3.5) {};
		\node [style=none] (176) at (10.5, -4.75) {\huge $d_\text{out}$};
		\node [style=none] (177) at (4.5, -4) {};
		\node [style=none] (178) at (4.5, 4) {};
		\node [style=none] (179) at (6.75, 1.75) {};
		\node [style=none] (180) at (6.25, -3.75) {};
		\node [style=none] (181) at (7.5, 1.5) {};
		\node [style=none] (182) at (7.5, -1.5) {};
		\node [style=none] (183) at (8.5, -1.5) {};
		\node [style=none] (184) at (8.5, 1.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (9.center) to (0);
		\draw (0) to (8.center);
		\draw (0) to (2);
		\draw (14.center) to (4);
		\draw (4) to (6);
		\draw (7) to (5);
		\draw (5) to (15.center);
		\draw (3) to (1);
		\draw (1) to (11.center);
		\draw (1) to (10.center);
		\draw [style=ebit] (4) to (5);
		\draw [style=ebit] (2) to (3);
		\draw [style=ebit] (18) to (19);
		\draw (2) to (18);
		\draw (3) to (19);
		\draw [style=dotted] (20.center) to (21.center);
		\draw (31.center) to (22);
		\draw (22) to (30.center);
		\draw (22) to (24);
		\draw (36.center) to (26);
		\draw (26) to (28);
		\draw (29) to (27);
		\draw (27) to (37.center);
		\draw (25) to (23);
		\draw (23) to (33.center);
		\draw (23) to (32.center);
		\draw [style=ebit, bend right=90, looseness=1.25] (26) to (27);
		\draw [style=ebit, bend right=90, looseness=0.75] (24) to (25);
		\draw [style=ebit, bend left=90, looseness=0.50] (40) to (41);
		\draw (35.center) to (40);
		\draw (34.center) to (41);
		\draw [style=dotted] (42.center) to (43.center);
		\draw (53.center) to (44);
		\draw (44) to (52.center);
		\draw (44) to (46);
		\draw (58.center) to (48);
		\draw (48) to (50);
		\draw (51) to (49);
		\draw (49) to (59.center);
		\draw (47) to (45);
		\draw (45) to (55.center);
		\draw (45) to (54.center);
		\draw [style=ebit] (48) to (49);
		\draw [style=ebit] (46) to (47);
		\draw [style=ebit] (62) to (63);
		\draw (46) to (62);
		\draw (47) to (63);
		\draw [style=dotted] (64.center) to (65.center);
		\draw (75.center) to (66);
		\draw (66) to (74.center);
		\draw (66) to (68);
		\draw (80.center) to (70);
		\draw (70) to (72);
		\draw (73) to (71);
		\draw (71) to (81.center);
		\draw (69) to (67);
		\draw (67) to (77.center);
		\draw (67) to (76.center);
		\draw [style=ebit, bend right=90, looseness=1.25] (70) to (71);
		\draw [style=ebit, bend right=90, looseness=0.75] (68) to (69);
		\draw [style=ebit, bend left=90, looseness=0.50] (84) to (85);
		\draw (79.center) to (84);
		\draw (78.center) to (85);
		\draw [style=dotted] (86.center) to (87.center);
		\draw [style=braceedge] (88.center) to (89.center);
		\draw [style=braceedge] (91.center) to (92.center);
		\draw [style=braceedge] (95.center) to (96.center);
		\draw [style=braceedge] (98.center) to (99.center);
		\draw (62) to (56.center);
		\draw (63) to (57.center);
		\draw (18) to (12.center);
		\draw (19) to (13.center);
		\draw (40) to (25);
		\draw (41) to (24);
		\draw (68) to (85);
		\draw (84) to (69);
		\draw [style=component] (117.center) to (120.center);
		\draw [style=component] (120.center) to (121.center);
		\draw [style=component] (121.center) to (122.center);
		\draw [style=component] (118.center) to (119.center);
		\draw [style=component] (119.center) to (123.center);
		\draw [style=component] (123.center) to (124.center);
		\draw [style=component, bend left=90, looseness=0.50] (124.center) to (122.center);
		\draw [style=component, bend right=90, looseness=0.50] (117.center) to (118.center);
		\draw [style=component] (115.center) to (114.center);
		\draw [style=component] (114.center) to (113.center);
		\draw [style=component] (113.center) to (116.center);
		\draw [style=component] (116.center) to (115.center);
		\draw [style=component] (113.center) to (103.center);
		\draw [style=component] (102.center) to (114.center);
		\draw [style=component] (109.center) to (118.center);
		\draw [style=component] (110.center) to (117.center);
		\draw (134.center) to (125);
		\draw (125) to (133.center);
		\draw (125) to (127);
		\draw (139.center) to (129);
		\draw (129) to (131);
		\draw (132) to (130);
		\draw (130) to (140.center);
		\draw (128) to (126);
		\draw (126) to (136.center);
		\draw (126) to (135.center);
		\draw [style=ebit, bend right=90, looseness=1.25] (129) to (130);
		\draw [style=ebit, bend right=90, looseness=0.75] (127) to (128);
		\draw [style=ebit, bend left=90, looseness=0.50] (143) to (144);
		\draw (138.center) to (143);
		\draw (137.center) to (144);
		\draw [style=dotted] (145.center) to (146.center);
		\draw [style=braceedge] (147.center) to (148.center);
		\draw (127) to (144);
		\draw (143) to (128);
		\draw (161.center) to (152);
		\draw (152) to (160.center);
		\draw (152) to (154);
		\draw (166.center) to (156);
		\draw (156) to (158);
		\draw (159) to (157);
		\draw (157) to (167.center);
		\draw (155) to (153);
		\draw (153) to (163.center);
		\draw (153) to (162.center);
		\draw [style=ebit] (156) to (157);
		\draw [style=ebit] (154) to (155);
		\draw [style=ebit] (170) to (171);
		\draw (154) to (170);
		\draw (155) to (171);
		\draw [style=dotted] (172.center) to (173.center);
		\draw [style=braceedge] (174.center) to (175.center);
		\draw (170) to (164.center);
		\draw (171) to (165.center);
		\draw [style=component] (183.center) to (182.center);
		\draw [style=component] (182.center) to (181.center);
		\draw [style=component] (181.center) to (184.center);
		\draw [style=component] (184.center) to (183.center);
		\draw [style=component] (181.center) to (178.center);
		\draw [style=component] (177.center) to (182.center);
	\end{pgfonlayer}
\end{tikzpicture}

